A candidate field for deep imaging of the Epoch of Reionization observed with MWA

Deep imaging of structures from the Cosmic Dawn (CD) and the Epoch of Reionization (EoR) in five targeted fields is one of the highest priority scientific objectives for the Square Kilometre Array (SKA). Selecting 'quiet' fields, which allow deep imaging, is critical for future SKA CD/EoR observations. Pre-observations using existing radio facilities will help estimate the computational capabilities required for optimal data quality and refine data reduction techniques. In this study, we utilize data from the Murchison Widefield Array (MWA) Phase II extended array for a selected field to study the properties of foregrounds. We conduct deep imaging across two frequency bands: 72-103 MHz and 200-231 MHz. We identify up to 2,576 radio sources within a 5-degree radius of the image center (at RA (J2000) $8^h$ , Dec (J2000) 5{\deg}), achieving approximately 80% completeness at 7.7 mJy and 90% at 10.4 mJy for 216 MHz, with a total integration time of 4.43 hours and an average RMS of 1.80 mJy. Additionally, we apply a foreground removal algorithm using Principal Component Analysis (PCA) and calculate the angular power spectra of the residual images. Our results indicate that nearly all resolved radio sources can be successfully removed using PCA, leading to a reduction in foreground power. However, the angular power spectra of the residual map remains over an order of magnitude higher than the theoretically predicted CD/EoR 21 cm signal. Further improvements in data reduction and foreground subtraction techniques will be necessary to enhance these results.

==> source_catalogue_v1.dat <==
Title: A candidate field for deep imaging of the Epoch of Reionization observed with MWA
Authors: Xueying Zhang, Qian Zheng, Linhui Wu, Quan Guo, Stefan W. Duchesne, Mengfan He, Huanyuan Shan, Xiang-ping Wu, Melanie Johnston-Hollitt, Feiyu Zhao, Qingyuan Ma
Table: Source Catalogue
================================================================================
   Format Units  Label   Explanations
--------------------------------------------------------------------------------
   S11    hms      RA               Right Ascension (J2000)
   S12    dms      DEC              Declination (J2000)
   F7.4   Jy       int_flux_088     Integrated flux of the source in 87.675 MHz image
   F7.4   Jy       err_int_flux_088 Uncertainty in fit for integrated flux of the source in 87.675 MHz image
   F6.4   Jy/beam  local_rms_088    Local noise level in 87.675 MHz image
   F8.4   arcsec   a_088            Fitted semi-major axis of the source in 87.675 MHz image
   F8.4   arcsec   b_088            Fitted semi-minor axis of the source in 87.675 MHz image
   F8.4   degree   pa_088           Fitted position angle of the source in 87.675 MHz image 
   F7.4   Jy       int_flux_216     Integrated flux of the source in 215.675 MHz image
   F7.4   Jy       err_int_flux_216 Error of Integrated flux of the source in 215.675 MHz image
   F6.4   Jy/beam  local_rms_216    Local noise level in 215.675 MHz image
   F8.4   arcsec   a_216            Fitted semi-major axis of the source in 215.675 MHz image
   F8.4   arcsec   b_216            Fitted semi-minor axis of the source in 215.675 MHz image
   F8.4   degree   pa_216           Fitted position angle of the source in 215.675 MHz image 
   S10    ---      source_cla       Classification of the source
   F7.4   ---      alpha            Fitted spectral index
   F7.4   ---      err_alpha        Error on fitted spectral index
--------------------------------------------------------------------------------
   07:45:04.54   +02:00:04.79   18.8078    0.0017   0.0075   288.5952   167.1365   -17.3042   10.1105    0.0010   0.0026   210.2416    77.1069   -15.4578   point-like   -0.6908    0.0006
   07:55:45.86   +02:10:38.15   12.3017    1.2302   0.0088   249.9081   169.6920   -16.9263    5.8368    0.0005   0.0018   126.4872    83.4359   -14.2326   point-like   -0.8802    0.0267
   08:15:22.87   +01:55:03.66   18.0890    0.0027   0.0109   245.1486   166.5525   -17.0125    5.6815    0.5682   0.0018   120.6227    75.2107   -14.9541   point-like   -1.3381    0.0978
   07:42:39.32   +05:07:04.28    5.6607    0.0037   0.0089   257.2832   167.5008   -17.2862    3.1345    0.3134   0.0024   125.6434    79.8289   -15.1286   point-like   -0.8888    0.0153
   07:57:41.53   +02:51:00.74    4.7005    0.0080   0.0092   257.4870   173.6102   -17.6614    2.3610    0.0003   0.0017   121.1359    74.8686   -14.9993   point-like   -0.7653    0.0026
   08:00:01.43   +02:22:41.70    4.2394    0.4239   0.0080   245.0276   164.6352   -17.1540    2.0854    0.0004   0.0015   120.9203    75.6559   -15.0620   point-like   -0.7217    0.0095
   08:13:23.69   +07:34:05.34    3.7825    0.0024   0.0076   259.5520   166.8706   -16.8677    2.0837    0.0004   0.0021   126.3393    75.6098   -14.7761   point-like   -0.6637    0.0012
   08:04:34.39   +06:33:43.90    3.0353    0.0011   0.0061   263.4253   167.0486   -16.8528    2.0559    0.0006   0.0018   131.4819    76.5587   -14.7403   point-like   -0.4327    0.0016
   07:54:21.80   +07:38:52.81    3.4536    0.0011   0.0074   267.4343   166.1093   -17.0990    1.9367    0.0008   0.0018   127.7118    75.2013   -14.8598   extended     -0.6438    0.0012
   08:00:43.81   +08:31:32.65    3.1853    0.0012   0.0080   266.7084   165.7835   -17.0057    1.7632    0.1763   0.0020   129.4752    75.1910   -14.8525   point-like   -0.7776    0.0102
   08:04:00.69   +06:17:21.71    2.4019    0.0044   0.0060   258.8728   165.4002   -16.9571    1.6764    0.0001   0.0018   125.4137    74.8829   -14.9019   point-like   -0.3983    0.0069
   07:58:37.50   +08:01:48.17    2.5792    0.0161   0.0078   266.7590   174.3891   -16.8426    1.5700    0.0002   0.0019   128.1183    85.6178   -14.5892   point-like   -0.5401    0.0176
   07:50:18.52   +03:16:41.68    2.7671    0.0051   0.0071   251.0468   166.6114   -17.2396    1.5223    0.1522   0.0018   123.3017    79.0768   -15.3393   extended     -0.8300    0.0163
   07:58:41.75   +03:54:41.40    2.5059    0.0017   0.0088   251.3929   164.4352   -17.0475    1.4972    0.0008   0.0016   122.3511    74.4541   -15.0054   point-like   -0.5729    0.0019
   08:08:43.91   +05:50:36.23    2.1210    0.0035   0.0068   257.8748   171.3840   -16.7866    1.4899    0.1490   0.0018   129.2368    85.3080   -14.3965   point-like   -0.4738    0.0202
   08:07:57.64   +04:32:33.70    3.3142    0.3314   0.0077   251.1412   164.8743   -16.9845    1.4703    0.0014   0.0017   122.7134    74.8100   -14.9233   extended     -0.8461    0.0179
   07:54:17.15   +03:44:33.33    3.1138    0.0018   0.0075   252.8510   165.5216   -17.1879    1.4689    0.1469   0.0017   123.5138    75.6140   -15.0298   point-like   -0.9453    0.0147
   08:11:05.60   +04:20:18.05    0.9463    0.0008   0.0075   253.9808   169.4185   -18.0032    1.4556    0.1456   0.0018   122.1329    74.7400   -14.9022   point-like       inf       inf
   08:17:15.51   +07:08:49.52    2.9604    0.2960   0.0083   296.7540   205.7897   -15.6790    1.3611    0.0010   0.0021   138.9872   137.8076    77.4450   extended     -0.6804    0.0302
   07:56:07.71   +01:07:37.77    1.9880    0.0114   0.0071   244.9964   181.7675   -17.3260    1.2789    0.0001   0.0016   122.8034   112.4937   -17.4043   point-like   -0.4871    0.0114
   07:57:06.03   +09:56:31.25    2.0949    0.0006   0.0077   272.9225   184.7344   -17.0012    1.2574    0.1257   0.0022   133.3729    92.6143   -14.5710   point-like   -0.7728    0.0312
   07:59:15.24   +08:25:05.29    3.0550    0.0006   0.0080   264.9303   168.3576   -17.0152    1.2422    0.0004   0.0019   127.8271    80.6830   -14.9650   point-like   -1.0017    0.0010
   08:08:23.64   +05:06:52.91    1.8220    0.0059   0.0074   251.1834   164.0602   -16.9977    1.2404    0.1240   0.0019   123.2258    74.7002   -14.8922   point-like   -0.5027    0.0162
   08:12:45.22   +01:51:21.63    3.4130    0.3413   0.0098   243.5128   164.3046   -17.0670    1.2270    0.0003   0.0017   119.2677    74.4216   -14.9448   point-like   -0.9154    0.0188
   07:56:26.51   +09:14:33.71    2.1609    0.0071   0.0076   265.9532   165.0784   -17.0236    1.2204    0.1220   0.0020   129.0048    75.2979   -14.7960   point-like   -0.7580    0.0164
   07:56:37.46   +05:33:06.60    2.0272    0.2027   0.0080   254.4540   164.7782   -17.0773    1.2173    0.1217   0.0018   124.6166    74.6573   -14.9540   extended     -0.7901    0.0465
   08:17:11.90   +06:32:52.64    1.6339    0.0012   0.0088   255.5036   166.5768   -16.8038    1.2097    0.1210   0.0021   124.6062    75.0610   -14.8054   point-like       inf       inf
   07:58:58.39   +02:56:03.97    2.3940    0.0047   0.0088   248.0461   168.8100   -17.2523    1.1735    0.0012   0.0015   123.2820    88.2910   -15.7549   extended     -0.7919    0.0045
   08:06:24.20   +01:20:21.50    2.7640    0.0081   0.0078   241.4181   165.6073   -17.0500    1.1260    0.1126   0.0013   118.4294    77.4043   -14.9443   point-like   -0.9793    0.0202
   08:14:11.69   +05:38:28.03    2.6231    0.0042   0.0078   251.7469   165.0477   -16.8521    1.1201    0.0010   0.0017   124.1717    74.7705   -14.8413   point-like   -0.9478    0.0023
   07:48:16.51   +02:46:54.60    1.9958    0.1996   0.0077   248.1813   164.3518   -17.2623    1.1110    0.0011   0.0019   122.3788    75.0723   -15.1991   extended     -0.6003    0.0602
   07:54:17.35   +03:02:57.03    2.0292    0.2029   0.0078   248.3247   189.8758   -16.8761    1.0553    0.1055   0.0017   132.4797   121.5165    72.2904   point-like   -0.8552    0.0329
   07:48:43.47   +08:01:35.20    2.2890    0.2289   0.0084   272.7748   170.2627   -17.3154    1.0209    0.0000   0.0019   141.6114    88.3899   -16.1337   point-like   -1.0109    0.0391
   07:47:11.45   +06:45:10.77    2.0718    0.0083   0.0082   261.8046   168.9645   -17.1492    0.9894    0.0006   0.0018   127.9958    82.4308   -15.1852   point-like   -0.8173    0.0107
   07:40:33.76   +05:30:21.77    2.1409    0.0051   0.0087   262.8546   168.2461   -17.2770    0.9731    0.0973   0.0022   134.5644    75.7659   -14.8712   point-like   -1.0500    0.0223
   07:46:15.99   +04:33:36.52    0.8539    0.0048   0.0082   255.9083   165.5357   -17.0233    0.9683    0.0001   0.0019   124.4435    74.7011   -15.0563   point-like    0.1454    0.0173
   07:50:27.80   +05:44:50.38    1.4053    0.0040   0.0070   255.7360   166.5776   -17.1221    0.9497    0.0003   0.0017   125.3764    74.5632   -15.0061   point-like   -0.4343    0.0047
   08:00:09.06   +08:27:33.14    1.8585    0.0006   0.0080   266.3185   165.2727   -17.0051    0.9192    0.0013   0.0020   130.6581    77.3720   -15.0949   point-like   -0.7843    0.0025
   08:14:04.50   +06:02:33.64    1.9569    0.0050   0.0075   258.9909   171.3796   -17.0705    0.9190    0.0004   0.0019   127.8226    77.5955   -14.7612   point-like   -0.8407    0.0052
   08:02:17.89   +08:05:25.72    2.3559    0.0018   0.0075   278.4749   237.6723   -19.0316    0.9023    0.0005   0.0020   126.9316    74.7524   -14.7961   point-like   -1.0697    0.0067
   07:45:17.87   +06:12:50.82    1.5870    0.0047   0.0081   262.8665   163.4827   -17.2311    0.8904    0.0001   0.0020   126.1347    74.8750   -15.0048   point-like   -0.6402    0.0110
   07:43:38.92   +06:49:49.64    1.6157    0.0049   0.0084   260.1303   163.7995   -17.1616    0.8769    0.0013   0.0020   127.4657    74.8125   -15.0127   point-like   -0.6786    0.0101
   08:03:41.93   +05:41:19.49    0.7530    0.0027   0.0063   254.7389   163.5438   -17.0899    0.8580    0.0858   0.0017   124.0628    74.7637   -14.9183   point-like       inf       inf
   08:16:56.21   +06:37:22.46    1.5369    0.0013   0.0089   257.1077   190.5557   -17.1389    0.8396    0.0006   0.0021   126.1395    75.5625   -14.7554   point-like   -0.6738    0.0017
   07:58:17.82   +05:11:10.13    1.6037    0.0024   0.0080   272.8881   177.4904   -17.2200    0.8267    0.0007   0.0018   155.6948    98.3819   -16.0592   point-like   -0.7369    0.0022
   07:54:47.91   +06:41:55.51    1.4398    0.0010   0.0070   264.8684   168.4526   -16.9338    0.7832    0.0003   0.0018   126.0036    74.8593   -14.9344   point-like   -0.6774    0.0015
   07:59:52.39   +04:07:26.58    1.5126    0.0089   0.0086   249.2184   164.5380   -17.0774    0.7693    0.0003   0.0015   122.3810    74.4499   -15.0037   point-like   -0.7496    0.0093
   07:59:55.09   +01:31:49.45    1.5496    0.0034   0.0068   253.3047   164.8382   -17.0281    0.7669    0.0002   0.0014   119.8031    74.4190   -15.0295   point-like   -0.7820    0.0026
   07:53:51.91   +09:24:18.90    1.2297    0.0135   0.0082   274.3834   165.5515   -17.0952    0.7652    0.0000   0.0020   128.4883    75.0296   -14.8040   point-like   -0.5555    0.0263
   07:54:01.47   +01:19:04.41    1.4408    0.0009   0.0073   243.0663   176.3649   -17.1020    0.7473    0.0747   0.0016   119.5790    83.3568   -15.2245   point-like   -0.8486    0.0206
   07:51:13.44   +05:32:39.34    1.5399    0.0025   0.0070   254.9314   164.2430   -17.1753    0.7400    0.0740   0.0016   124.7863    74.8223   -15.0298   point-like   -0.9489    0.0251
   08:12:22.26   +02:27:00.73    2.2954    0.0059   0.0092   243.3389   167.1437   -16.9722    0.7364    0.0002   0.0016   120.3689    83.6735   -14.6642   point-like   -1.2665    0.0082
   07:58:10.16   +04:34:42.92    1.2838    0.0037   0.0083   252.0430   166.3098   -17.1916    0.7317    0.0732   0.0017   124.1666    79.9974   -15.2640   point-like   -0.6921    0.0268
   07:44:52.69   +05:00:09.45    1.6452    0.1645   0.0086   255.6092   163.7146   -17.2601    0.7153    0.0715   0.0020   124.5864    74.3936   -15.0513   extended     -1.1057    0.0501
   08:03:22.39   +02:09:19.99    1.4131    0.0060   0.0076   243.6063   163.7338   -17.1028    0.6986    0.0007   0.0014   119.4800    74.3614   -15.0221   point-like   -0.7839    0.0055
   08:05:01.00   +03:46:31.39    1.6949    0.1695   0.0087   248.4638   178.3237   -17.2457    0.6983    0.0006   0.0017   121.9544    79.2331   -15.1000   point-like   -0.9487    0.0226
   07:58:52.50   +00:32:33.14    1.3989    0.0068   0.0066   240.9714   164.1203   -17.1509    0.6871    0.0687   0.0015   117.9453    74.2972   -14.9706   point-like   -0.7941    0.0156
   08:09:48.47   +05:25:16.74    1.3731    0.0029   0.0074   254.3215   165.6685   -17.0171    0.6777    0.0067   0.0018   123.3045    75.5549   -14.8552   point-like   -0.8140    0.0167
   07:55:29.56   +04:13:08.95    1.4921    0.0468   0.0083   250.7133   166.7069   -17.1783    0.6736    0.0014   0.0017   122.5011    77.4256   -15.0429   extended     -0.8519    0.0354
   07:49:26.82   +06:21:05.64    2.2866    0.2287   0.0077   287.4485   227.6081   -13.9069    0.6731    0.0673   0.0019   131.0944    87.2825   -14.0218   point-like   -0.8783    0.0678
   08:04:05.41   +05:34:25.69    1.1141    0.0027   0.0063   251.7227   163.9834   -16.9869    0.6523    0.0008   0.0016   123.8017    74.4733   -14.9079   point-like   -0.5955    0.0038
   08:06:32.26   +04:01:37.49    1.4976    0.1498   0.0081   262.4814   165.7607   -16.8710    0.6351    0.0002   0.0017   121.8182    74.7074   -14.9150   point-like   -0.8976    0.0184
   07:49:11.29   +04:38:34.85    0.9137    0.0006   0.0078   255.9127   164.3296   -17.2198    0.6316    0.0003   0.0019   123.4638    74.3049   -15.0183   extended     -0.4106    0.0020
   07:44:06.07   +03:01:52.55    1.3132    0.0024   0.0080   251.9163   166.0279   -17.3437    0.6215    0.0008   0.0022   122.7561    76.3823   -15.2702   point-like   -0.8315    0.0041
   08:04:44.87   +04:46:36.90    1.3322    0.0077   0.0075   252.5386   165.5258   -16.9356    0.6130    0.0613   0.0017   122.9305    75.2958   -14.9382   point-like   -0.9193    0.0180
   07:57:29.87   +02:19:29.46    1.2903    0.0093   0.0093   252.8335   165.9448   -17.3939    0.6002    0.0030   0.0016   127.0226    80.6372   -15.7786   point-like   -0.8494    0.0083
   08:10:18.69   +02:57:15.10    0.9122    0.0120   0.0086   245.5636   163.1843   -17.0202    0.5989    0.0599   0.0016   120.6621    74.4331   -14.9387   point-like   -0.5097    0.0450
   07:43:15.60   +04:55:51.77    1.1188    0.0001   0.0088   252.6348   163.3663   -17.2666    0.5931    0.0003   0.0023   124.9464    75.8713   -15.1749   point-like   -0.7062    0.0014
   07:58:56.34   +05:31:04.31    1.2761    0.0099   0.0077   262.7963   166.1713   -17.0212    0.5890    0.0589   0.0018   127.3694    78.8622   -15.3703   point-like   -0.9196    0.0296
   07:50:02.62   +07:25:14.91    1.3709    0.0093   0.0081   269.3365   173.9812   -16.6063    0.5877    0.0004   0.0018   143.9037    89.7680   -13.4430   point-like   -0.9354    0.0123
   07:53:28.09   +00:33:37.61    1.1076    0.0062   0.0067   241.1460   163.2053   -17.1801    0.5854    0.0002   0.0016   118.7505    74.0660   -15.0259   point-like   -0.7062    0.0072
   08:06:09.93   +03:29:45.29    1.3359    0.1336   0.0081   246.6118   162.8245   -17.0944    0.5817    0.0003   0.0016   120.4911    74.2191   -14.9517   point-like   -0.9129    0.0222
   07:51:38.20   +09:10:37.34    1.2082    0.0171   0.0082   268.2925   166.2580   -17.0599    0.5800    0.0011   0.0020   128.9211    75.8706   -14.8320   point-like   -0.7840    0.0340
   07:44:58.76   +03:22:47.82    0.9089    0.0046   0.0084   251.4718   164.8095   -17.2590    0.5713    0.0003   0.0020   122.2452    74.2484   -15.0822   point-like   -0.5132    0.0085
   08:13:28.25   +05:53:20.65    1.2319    0.0057   0.0073   254.7093   168.5228   -17.0292    0.5708    0.0007   0.0018   126.7749    84.7484   -15.4748   point-like   -0.8541    0.0059
   08:04:47.10   +08:55:55.83    1.0580    0.0041   0.0076   265.6937   163.2480   -17.0050    0.5646    0.0009   0.0020   127.3088    74.8642   -14.7605   point-like   -0.6982    0.0067
   08:03:22.95   +06:54:34.49    0.8539    0.0182   0.0062   278.4347   173.9474   -17.5776    0.5556    0.0556   0.0018   127.9328    74.8574   -14.9491   point-like   -0.4926    0.0520
   08:10:41.50   +08:10:00.67    0.9030    0.0071   0.0072   265.8114   166.7722   -16.8009    0.5338    0.0534   0.0020   129.1650    77.4668   -14.7566   point-like   -0.7330    0.0211
   08:05:51.02   +04:10:39.46    0.9427    0.0076   0.0086   247.8071   168.3438   -17.1673    0.5335    0.0008   0.0016   121.2429    74.4776   -14.9773   point-like   -0.6393    0.0105
   07:57:18.71   +07:22:12.22    1.0792    0.0083   0.0073   263.0323   165.3225   -17.0074    0.5331    0.0533   0.0017   127.4194    75.1899   -14.9155   point-like   -0.9333    0.0300
   08:12:29.92   +03:12:25.85    1.1316    0.0050   0.0087   246.4985   165.8552   -17.0116    0.5325    0.0005   0.0016   120.8752    74.8761   -15.0301   point-like   -0.8408    0.0074
   07:55:05.17   +05:13:30.83    1.2550    0.0163   0.0081   254.0034   165.2852   -17.2405    0.5321    0.0004   0.0017   123.7601    75.7147   -14.8734   point-like   -0.9329    0.0303
   07:46:16.78   +04:43:11.78    0.9547    0.0050   0.0082   251.4468   165.3796   -17.1728    0.5294    0.0002   0.0019   124.0784    80.7640   -14.8533   point-like   -0.6543    0.0116
   08:12:57.33   +07:04:57.87    1.3188    0.1319   0.0075   256.9551   173.9941   -16.7407    0.5286    0.0529   0.0021   127.4292    76.7264   -14.9855   point-like   -1.0317    0.0322
   07:58:53.37   +02:05:55.94    0.9324    0.0087   0.0081   245.0265   163.8293   -17.2327    0.5253    0.0001   0.0015   119.6090    74.0124   -15.0031   point-like   -0.6361    0.0127
   08:00:49.31   +06:00:42.54    0.9793    0.0066   0.0066   254.6218   164.7186   -17.0579    0.5248    0.0003   0.0017   124.0659    77.2947   -14.8883   extended     -0.6959    0.0093
   07:47:12.12   +07:26:59.06    1.0677    0.0090   0.0088   265.3335   169.2561   -17.1600    0.5126    0.0513   0.0020   129.6736    78.6270   -15.0123   point-like   -0.9258    0.0309
   08:13:33.37   +04:19:24.71    1.4581    0.0121   0.0080   259.8636   173.1126   -17.4662    0.5109    0.0511   0.0018   120.7782    75.1879   -14.9014   point-like   -1.2938    0.0432
   07:54:42.24   +04:25:00.27    1.6797    0.1680   0.0082   263.6672   217.1459   -19.4332    0.5087    0.0003   0.0017   123.1599    75.1267   -14.9777   point-like   -1.3812    0.0485
   07:45:03.28   +04:17:10.75    1.0383    0.0080   0.0083   251.0954   181.4076   -17.2757    0.5086    0.0002   0.0020   124.2353   107.4396   -15.5926   point-like   -0.7884    0.0131
   08:13:21.31   +07:45:54.14    1.7523    0.0150   0.0077   321.5376   261.3803   -21.3244    0.5066    0.0008   0.0021   129.1945    76.3536   -15.0277   point-like   -1.2966    0.0639
   08:08:04.31   +00:57:08.59    0.8153    0.0118   0.0074   238.3160   166.1926   -17.0981    0.5035    0.0504   0.0013   117.7550    74.3703   -14.9703   point-like   -0.5571    0.0278
   07:48:05.85   +08:21:24.23    0.9796    0.0067   0.0085   277.0680   170.3827   -17.4640    0.4899    0.0001   0.0020   128.3154    74.3841   -14.9105   point-like   -0.7671    0.0117
   07:52:56.85   +08:14:33.67    0.9942    0.0994   0.0077   272.6198   171.8356   -16.6783    0.4794    0.0003   0.0019   147.1683    83.3820   -14.0108   point-like   -0.7044    0.0536
   08:09:54.57   +01:42:16.16    1.4867    0.0070   0.0083   241.7310   164.0252   -17.0515    0.4784    0.0004   0.0014   118.4412    74.3459   -14.9699   extended     -1.2614    0.0101
   07:43:48.32   +05:55:00.23    0.4420    0.0093   0.0084   252.3197   162.5177   -17.2434    0.4783    0.0012   0.0021   125.4843    74.7952   -15.0132   extended      0.0884    0.0364
   08:09:57.41   +07:03:51.14    0.9325    0.0099   0.0065   259.7722   170.7871   -16.8049    0.4761    0.0476   0.0018   127.3716    81.6394   -14.4982   point-like   -0.8316    0.0297
   07:59:32.20   +08:25:34.01    1.1295    0.0008   0.0081   317.4019   188.5040   -17.1984    0.4750    0.0010   0.0020   214.6198   124.1065   -16.9552   point-like   -0.9634    0.0043
   07:59:11.42   +06:37:39.05    0.5506    0.0087   0.0070   256.7836   165.5480   -17.0810    0.4747    0.0008   0.0017   125.3552    74.6897   -14.8701   point-like   -0.1506    0.0263
   07:48:16.22   +06:32:26.77    0.8877    0.0052   0.0078   259.3116   162.6122   -17.1649    0.4576    0.0000   0.0019   125.5714    75.1177   -14.9752   point-like   -0.8193    0.0326
   08:04:03.65   +00:22:57.34    1.0947    0.0077   0.0071   243.7975   167.2807   -17.1917    0.4570    0.0003   0.0014   127.8660    85.1297   -15.4416   point-like   -0.9783    0.0133
   07:56:35.56   +03:18:23.02    1.1330    0.0036   0.0086   256.1028   168.0981   -17.1333    0.4568    0.0005   0.0017   122.9436    84.9236   -15.4677   point-like   -1.0091    0.0080
   08:15:23.11   +04:53:33.09    0.8729    0.0116   0.0082   258.1107   174.3246   -16.7848    0.4548    0.0455   0.0018   125.8505    81.3954   -14.4998   point-like   -0.7488    0.0276
   07:49:48.36   +03:45:18.49    0.8977    0.0898   0.0076   253.4243   165.0016   -17.1207    0.4542    0.0005   0.0017   121.7840    74.1101   -15.0181   point-like   -0.6775    0.0699
   08:17:06.21   +03:03:52.14    1.2098    0.0127   0.0092   242.4314   162.7529   -16.9555    0.4421    0.0442   0.0017   119.3327    74.7187   -14.8935   point-like   -1.1213    0.0510
   08:03:18.11   +02:35:27.71    1.1239    0.1124   0.0077   246.2816   162.0064   -17.0903    0.4404    0.0440   0.0015   122.6839    74.3434   -14.9245   point-like   -0.9872    0.0339
   08:08:13.66   +08:22:46.14    0.9223    0.0922   0.0066   290.7104   171.8932   -17.3744    0.4400    0.0004   0.0020   130.3896    75.3809   -14.6688   extended     -0.8477    0.0359
   08:01:20.49   +04:38:23.20    0.8292    0.0048   0.0082   251.8181   163.8214   -17.1276    0.4392    0.0439   0.0015   125.4891    74.5417   -15.0368   point-like   -0.7476    0.0204
   07:51:02.29   +01:52:16.11    0.7014    0.0028   0.0071   248.4715   164.3728   -17.2386    0.4307    0.0002   0.0017   121.1906    74.2011   -15.0395   point-like   -0.5382    0.0108
   07:55:27.24   +05:49:56.04    0.8056    0.0011   0.0073   260.9469   167.2091   -16.8367    0.4281    0.0007   0.0016   126.7953    74.6167   -14.8952   point-like   -0.7040    0.0021
   07:53:09.07   +04:43:45.14    0.6586    0.0095   0.0080   251.5614   163.0039   -17.2131    0.4250    0.0425   0.0017   123.7398    74.5856   -15.0059   point-like   -0.6249    0.0425
   07:50:27.70   +04:53:00.46    0.8992    0.0054   0.0077   256.3197   166.3356   -17.1376    0.4249    0.0005   0.0017   123.9527    75.8831   -15.2291   point-like   -0.8282    0.0118
   08:09:45.86   +05:37:21.29    0.8132    0.0065   0.0073   254.5161   165.4572   -16.9857    0.4230    0.0423   0.0018   123.6321    74.7416   -14.9171   point-like   -0.7515    0.0279
   08:13:31.78   +07:16:31.34    0.5757    0.0089   0.0078   260.3878   166.0728   -17.0120    0.4157    0.0007   0.0020   126.4294    74.6007   -14.8286   point-like   -0.3673    0.0159
   08:12:30.45   +04:27:49.53    1.0634    0.1063   0.0077   256.7267   169.5623   -16.6900    0.4126    0.0018   0.0017   129.4662    85.6537   -14.5734   point-like   -0.9846    0.0285
   07:54:26.62   +06:48:52.21    0.6624    0.0010   0.0071   265.8224   163.8150   -17.0584    0.4125    0.0412   0.0018   129.7810    75.0361   -14.9377   extended     -0.6791    0.0302
   08:04:51.21   +06:34:26.14    0.6398    0.0011   0.0062   256.7112   162.9598   -17.0622    0.4109    0.0001   0.0018   124.7441    74.7297   -14.8543   point-like   -0.4919    0.0023
   07:49:33.58   +06:23:28.32       nan       nan      nan        nan        nan        nan    0.4093    0.0409   0.0019   129.2102    82.7144   -14.4211   point-like       nan       nan
   08:09:20.41   +06:09:38.30    0.8762    0.0029   0.0065   264.3763   164.9078   -16.7111    0.4074    0.0012   0.0017   124.4553    74.7166   -14.8698   point-like   -0.8520    0.0073
   08:02:17.36   +00:45:50.79    1.2008    0.1201   0.0066   243.7035   173.0026   -16.7787    0.4037    0.0003   0.0013   121.1964    85.3539   -14.2467   point-like   -1.3017    0.0437
   07:56:19.55   +07:13:38.12    0.9985    0.0041   0.0073   261.2947   165.7196   -17.1684    0.4033    0.0008   0.0017   129.1019    76.2430   -15.1195   point-like   -1.0094    0.0050
   08:18:56.20   +05:17:37.35    0.5456    0.0103   0.0085   257.6523   163.5720   -17.0364    0.4024    0.0007   0.0020   121.7754    74.9913   -14.8551   point-like   -0.3282    0.0199
   08:15:54.79   +03:06:44.58    1.2476    0.0054   0.0091   245.8091   173.4299   -17.2489    0.3998    0.0013   0.0018   120.8039    74.1208   -14.9558   point-like   -1.2675    0.0166
   08:02:06.75   +08:05:56.10       nan       nan      nan        nan        nan        nan    0.3886    0.0005   0.0020   126.0352   102.2476   -15.8399   point-like   -0.8601    0.0564
   08:18:40.81   +06:25:23.56    0.7455    0.0102   0.0080   253.1986   180.2564   -17.1871    0.3881    0.0388   0.0021   124.5678    75.0618   -14.8704   point-like   -0.6082    0.0325
   07:54:04.40   +01:39:56.90    0.6264    0.0090   0.0077   245.2228   169.1600   -17.0994    0.3877    0.0388   0.0017   121.1217    87.3074   -14.4228   point-like   -0.6014    0.0440
   07:57:26.16   +00:05:41.82    0.7522    0.0752   0.0066   254.3284   166.4040   -17.1221    0.3874    0.0019   0.0014   117.9828    80.1648   -14.7235   point-like   -0.7803    0.0472
   07:46:23.06   +07:22:11.70    1.0073    0.0026   0.0089   313.7939   164.4216   -16.9302    0.3823    0.0008   0.0020   126.5476    74.4167   -14.9809   point-like   -1.0808    0.0072
   07:54:23.94   +02:08:14.34    0.8541    0.0097   0.0082   244.4394   164.1940   -17.3257    0.3812    0.0381   0.0018   119.4485    74.5495   -15.0599   extended     -0.9580    0.0360
   08:06:30.25   +00:19:55.28    0.9179    0.0085   0.0075   240.8289   163.5117   -17.0814    0.3803    0.0007   0.0014   124.6875    74.4383   -15.0023   point-like   -0.9855    0.0128
   08:08:19.00   +04:31:34.72    0.9760    0.0976   0.0076   258.1329   162.3156   -17.0303    0.3800    0.0002   0.0017   128.7978    74.6483   -15.0171   point-like   -0.9731    0.0340
   07:59:42.72   +07:29:17.29    0.5824    0.0080   0.0072   266.5686   163.3476   -17.0185    0.3731    0.0373   0.0017   134.2663    74.2581   -14.8958   point-like   -0.4781    0.0469
   07:53:49.61   +09:44:31.47    0.9113    0.0911   0.0083   289.6889   169.1254   -17.1352    0.3705    0.0005   0.0021   137.0208    77.8298   -15.0699   point-like   -0.9864    0.0482
   08:17:35.97   +06:14:54.99    0.7498    0.0119   0.0079   256.1407   162.9860   -16.9559    0.3697    0.0370   0.0021   125.1562    75.2072   -14.8702   extended     -0.8491    0.0328
   07:54:12.64   +05:17:42.08    0.6079    0.0090   0.0080   252.1395   168.8586   -17.0266    0.3694    0.0006   0.0017   123.7714    82.3253   -14.6951   point-like   -0.5380    0.0188
   07:58:03.97   +09:42:58.47    0.6663    0.0040   0.0079   268.0454   167.6587   -17.0157    0.3680    0.0002   0.0021   128.7564    74.8313   -14.7504   point-like   -0.6579    0.0115
   07:49:58.53   +08:37:34.41    1.0325    0.1032   0.0081   292.6352   184.4852   -17.8896    0.3678    0.0368   0.0020   131.5057    74.7517   -14.7429   point-like   -1.0418    0.0728
   08:19:13.71   +03:54:02.92    0.8391    0.0106   0.0098   242.5608   163.4592   -16.8912    0.3597    0.0020   0.0020   122.4395    79.1365   -14.8054   point-like   -0.9295    0.0222
   07:44:52.73   +06:54:09.13    0.6050    0.0085   0.0086   255.2113   161.8829   -17.1810    0.3595    0.0359   0.0020   125.3145    74.6874   -15.0203   point-like   -0.6178    0.0350
   08:13:39.28   +07:58:06.05    0.7800    0.0012   0.0076   261.3975   166.2301   -16.8312    0.3533    0.0004   0.0021   125.5982    78.1018   -14.6812   point-like   -0.8816    0.0018
   07:59:19.77   +04:31:07.38    0.7749    0.0031   0.0082   250.4765   164.5946   -17.0917    0.3511    0.0005   0.0016   122.5107    76.0415   -14.9716   point-like   -0.8805    0.0052
   08:01:23.09   +03:25:57.70    0.6790    0.0101   0.0087   247.6926   163.9905   -17.1344    0.3499    0.0004   0.0015   120.5600    74.2998   -14.9763   point-like   -0.7238    0.0158
   08:11:26.70   +01:46:52.80    0.6587    0.0067   0.0091   250.1432   161.7326   -16.9554    0.3426    0.0003   0.0016   119.1422    74.2139   -14.9772   point-like   -0.7308    0.0155
   08:16:10.15   +02:15:00.23    1.1370    0.0069   0.0108   258.7308   166.5791   -16.5643    0.3407    0.0003   0.0017   159.4967    81.8586   -13.8305   point-like   -1.3395    0.0187
   08:08:08.43   +01:32:33.32    0.7915    0.0035   0.0081   238.4462   163.8900   -17.1028    0.3407    0.0010   0.0014   117.7871    74.4305   -14.9592   point-like   -0.9410    0.0078
   07:51:35.41   +05:59:52.18    0.8437    0.0062   0.0072   259.1554   166.1382   -17.0515    0.3406    0.0009   0.0016   124.7978    73.6957   -15.0381   point-like   -1.0088    0.0114
   08:15:43.09   +07:31:15.01    0.6683    0.0097   0.0083   257.8400   166.9592   -16.6451    0.3403    0.0002   0.0021   127.1232    83.0318   -14.3565   point-like   -0.7521    0.0110
   08:00:27.10   +08:36:18.77    0.6516    0.0009   0.0080   265.6534   162.6649   -16.9770    0.3392    0.0003   0.0020   127.0450    74.9439   -14.8448   extended     -0.7275    0.0018
   08:10:15.83   +08:11:48.04    0.6445    0.0070   0.0071   259.3131   169.6445   -17.0467    0.3380    0.0338   0.0020   131.0509    77.1109   -15.1721   point-like   -0.7828    0.0386
   07:57:04.03   +01:29:16.20    0.5053    0.0085   0.0077   241.1201   165.4661   -17.1968    0.3379    0.0338   0.0016   119.7193    74.0298   -15.0224   point-like   -0.4281    0.0594
   07:59:53.75   +08:19:45.01    0.8971    0.0006   0.0080   263.4503   173.9963   -16.7403    0.3339    0.0334   0.0020   130.5048    84.5076   -14.6786   point-like   -1.0984    0.0463
   08:02:10.48   +05:34:21.17    0.3917    0.0080   0.0068   249.3957   161.7877   -16.9869    0.3326    0.0011   0.0016   123.9052    74.5738   -14.9727   extended     -0.1875    0.0262
   08:02:56.43   +04:49:16.81    0.2255    0.0089   0.0075   271.3867   159.3506   -17.3878    0.3311    0.0001   0.0017   131.8015    74.9560   -15.2624   point-like    0.3670    0.0474
   07:42:52.48   +03:34:01.66    0.6421    0.0060   0.0080   254.6016   164.8136   -17.2268    0.3287    0.0004   0.0022   122.7999    74.1459   -15.1027   point-like   -0.7393    0.0157
   08:10:04.12   +05:49:08.43    0.5618    0.0024   0.0070   257.4390   179.4771   -16.4609    0.3245    0.0325   0.0017   123.4118    75.3934   -14.8503   point-like   -0.7666    0.0274
   07:56:09.76   +04:39:15.56    0.6109    0.0093   0.0085   246.9635   161.8816   -17.1360    0.3226    0.0323   0.0017   122.0558    74.0545   -14.9809   point-like   -0.7899    0.0394
   08:19:45.60   +05:14:02.32    0.7520    0.0087   0.0088   250.2364   166.5708   -16.8637    0.3216    0.0003   0.0021   124.6208    81.6971   -14.4743   point-like   -0.9455    0.0101
   07:59:33.36   +06:06:48.68    0.8662    0.0040   0.0070   396.9235   168.1740   -17.6519    0.3209    0.0321   0.0017   129.0904    85.3672   -15.3800   extended     -1.1995    0.0748
   08:17:17.53   +07:13:51.65       nan       nan      nan        nan        nan        nan    0.3141    0.0005   0.0021   126.4062    75.2695   -14.4704   point-like   -0.6315    0.0778
   08:03:23.76   +05:59:20.13    0.4579    0.0042   0.0062   256.2966   163.2162   -17.0047    0.3121    0.0312   0.0018   123.6321    74.2302   -15.0008   point-like   -0.4924    0.0379
   07:47:41.37   +02:42:27.09    0.5894    0.0085   0.0076   245.3144   164.1321   -17.4190    0.3120    0.0013   0.0020   120.0967    75.0895   -14.9803   point-like   -0.7026    0.0175
   07:57:44.87   +01:22:30.10    0.7206    0.0022   0.0074   242.5242   175.8991   -17.2381    0.3102    0.0310   0.0016   119.5989    88.5917   -14.3821   point-like   -0.8845    0.0292
   07:57:36.67   +09:21:00.46    0.7306    0.0084   0.0076   283.5318   171.1069   -17.6096    0.3072    0.0007   0.0020   144.9457    90.0878   -16.3479   point-like   -0.9653    0.0159
   07:52:55.43   +05:49:21.84    0.4917    0.0078   0.0072   250.1948   163.8495   -17.0783    0.3054    0.0305   0.0016   125.7022    73.9389   -14.9726   point-like   -0.6436    0.0412
   07:45:51.21   +05:31:41.71    0.4999    0.0093   0.0083   253.2917   164.5309   -17.3995    0.3052    0.0030   0.0018   127.2540    74.4088   -15.1349   point-like   -0.5471    0.0200
   08:00:38.28   +09:23:27.20    0.5577    0.0094   0.0079   263.9818   161.6743   -16.9391    0.3042    0.0009   0.0020   130.6810    75.6017   -14.6431   point-like   -0.6633    0.0218
   07:58:26.38   +04:04:01.71    0.5005    0.0016   0.0087   244.1029   164.8639   -17.1032    0.3027    0.0303   0.0016   121.1689    76.9946   -14.8209   point-like   -0.6196    0.0456
   08:03:01.12   +07:51:12.73    0.5201    0.0016   0.0070   267.4073   166.6996   -16.9135    0.3020    0.0302   0.0018   129.9180    77.9087   -14.8458   point-like   -0.6125    0.0286
   08:09:45.12   +06:08:47.96    0.4484    0.0015   0.0065   256.0432   164.2642   -16.8971    0.3010    0.0005   0.0017   123.2851    75.2140   -14.8491   point-like   -0.4429    0.0046
   07:42:18.03   +04:07:30.34    0.6112    0.0093   0.0079   269.9963   165.3616   -16.8318    0.3004    0.0300   0.0021   176.1750    78.7886   -13.9360   point-like   -0.8257    0.0562
   08:12:38.58   +07:11:27.31    0.4389    0.0439   0.0075   264.2790   162.7160   -17.0327    0.3000    0.0002   0.0021   149.1208    75.2862   -15.1659   point-like   -0.5216    0.0650
   08:02:14.29   +03:21:06.16    0.5167    0.0095   0.0085   246.1219   162.4848   -17.2298    0.2998    0.0300   0.0015   120.9131    74.4787   -15.0254   point-like   -0.5860    0.0232
   08:11:03.19   +01:10:48.85    0.8885    0.0079   0.0084   241.9170   162.3004   -17.1129    0.2997    0.0001   0.0015   117.0602    74.4213   -15.0091   extended     -1.2075    0.0147
   07:51:54.44   +07:09:00.27    0.6160    0.0100   0.0081   264.1756   165.0170   -17.1815    0.2983    0.0298   0.0017   129.9431    76.9436   -15.3238   extended     -0.8848    0.0447
   07:53:47.17   +08:42:42.28    0.7640    0.0008   0.0079   263.9597   165.7085   -17.2004    0.2970    0.0004   0.0018   127.8448    74.6242   -14.9300   point-like   -1.0527    0.0037
   08:10:03.41   +07:58:38.57    0.5346    0.0083   0.0071   259.4958   169.7189   -17.0544    0.2922    0.0006   0.0020   126.2662    79.4405   -14.7550   point-like   -0.6816    0.0158
   07:57:14.25   +03:24:59.23    0.5498    0.0063   0.0086   247.5961   163.2923   -17.1531    0.2905    0.0290   0.0017   121.0744    74.6342   -15.0479   point-like   -0.6804    0.0397
   08:12:18.12   +05:07:54.80    0.2046    0.0076   0.0073   235.8355   161.8667   -16.9135    0.2881    0.0288   0.0017   122.3617    75.0716   -14.9309   point-like       inf       inf
   07:45:08.24   +02:37:58.97    0.6129    0.0095   0.0081   249.4786   173.7073   -17.3054    0.2850    0.0002   0.0023   120.5598    96.6715   -15.8776   point-like   -0.8463    0.0143
   07:43:00.39   +04:15:28.17    0.5277    0.0095   0.0079   259.5205   161.2552   -17.3643    0.2844    0.0284   0.0021   129.0182    74.2926   -15.1205   point-like   -0.8795    0.0497
   08:12:01.14   +02:37:27.40    0.7511    0.0127   0.0090   246.4373   179.4433   -16.9431    0.2841    0.0284   0.0017   121.3742    89.5249   -14.3255   point-like   -0.9266    0.0507
   08:04:05.87   +05:06:50.12    0.2365    0.0076   0.0069   245.6846   164.4908   -17.2054    0.2819    0.0282   0.0016   121.6637    73.7972   -14.9427   point-like    0.1292    0.0681
   07:58:42.25   +01:48:55.11    0.4658    0.0085   0.0078   242.1550   162.7971   -17.2540    0.2810    0.0004   0.0015   119.4929    73.8448   -15.0031   point-like   -0.5671    0.0188
   07:56:07.84   +08:02:49.44    0.5248    0.0087   0.0072   258.3226   167.8068   -17.0317    0.2798    0.0003   0.0018   127.1599    75.3757   -14.8532   point-like   -0.6836    0.0300
   08:01:09.49   +07:46:17.19    0.9359    0.0034   0.0075   279.1814   195.1273   -16.1530    0.2792    0.0002   0.0019   127.3162    77.2382   -14.6441   point-like   -1.3467    0.0056
   08:06:47.78   +01:56:13.57    0.6358    0.0080   0.0081   238.9891   162.1534   -17.0389    0.2768    0.0006   0.0015   119.7443    73.8380   -14.9855   point-like   -0.9273    0.0136
   08:06:31.75   +05:40:25.81    0.5094    0.0092   0.0067   249.4021   173.9788   -17.2680    0.2764    0.0276   0.0018   121.7274    76.4363   -14.8342   point-like   -0.7118    0.0535
   07:41:37.93   +05:25:06.07    0.5084    0.0103   0.0089   250.0914   163.1219   -17.1740    0.2742    0.0274   0.0024   124.5673    77.9246   -14.8529   point-like   -0.7952    0.0426
   07:56:44.84   +03:08:20.45    0.4411    0.0025   0.0086   246.1756   161.2487   -17.1646    0.2738    0.0009   0.0017   119.8825    74.8905   -15.0920   point-like   -0.5287    0.0090
   08:09:22.48   +06:23:11.19    0.4502    0.0053   0.0064   261.9354   171.3158   -16.8370    0.2721    0.0001   0.0017   122.5662    74.8064   -14.8828   point-like   -0.5625    0.0124
   07:57:46.83   +07:29:12.02    0.4991    0.0095   0.0075   271.3211   179.6936   -17.7244    0.2718    0.0005   0.0017   126.1595    74.4655   -14.8887   extended     -0.6672    0.0227
   08:00:59.07   +04:35:54.77    0.5348    0.0047   0.0082   247.7145   164.2844   -17.0727    0.2713    0.0271   0.0016   122.0606    74.2762   -14.9159   point-like   -0.8329    0.0255
   07:48:48.06   +02:48:49.42    0.4316    0.0086   0.0077   246.7964   162.3933   -17.3443    0.2685    0.0015   0.0018   120.0689    76.3520   -15.0475   point-like   -0.5235    0.0219
   08:17:00.86   +03:44:49.46    0.8487    0.0093   0.0095   281.9507   163.1300   -16.9544    0.2653    0.0002   0.0018   120.4914    75.6961   -14.8112   point-like   -1.2735    0.0243
   07:55:55.52   +00:41:20.10    0.4924    0.0107   0.0067   253.0146   172.6766   -16.6029    0.2646    0.0001   0.0016   118.3281    73.9291   -15.0350   point-like   -0.6892    0.0264
   07:56:28.71   +05:06:12.93    0.5848    0.0039   0.0086   260.3377   176.8838   -17.8197    0.2643    0.0002   0.0017   130.6438    83.0031   -15.8727   point-like   -0.8831    0.0078
   08:03:56.46   +04:21:01.94       nan       nan      nan        nan        nan        nan    0.2629    0.0263   0.0016   121.7569    74.5854   -14.9819   point-like       nan       nan
   07:55:21.90   +05:42:30.61    0.4290    0.0011   0.0074   263.7826   164.6375   -17.4237    0.2620    0.0006   0.0017   131.8002    79.0896   -15.5836   point-like   -0.5472    0.0051
   07:43:15.89   +06:19:08.69    0.5327    0.0092   0.0083   257.0212   162.9897   -17.1898    0.2618    0.0262   0.0021   126.2654    74.0254   -14.9193   extended     -1.0266    0.0476
   08:12:30.83   +06:42:22.03    0.3561    0.0086   0.0071   256.8999   167.1019   -17.2903    0.2599    0.0260   0.0019   124.4125    75.2735   -14.8224   point-like   -0.3906    0.0428
   07:57:34.59   +05:00:46.14    0.5686    0.0090   0.0084   253.1325   174.5185   -16.7012    0.2598    0.0019   0.0018   126.8092    87.3589   -14.3194   point-like   -0.8675    0.0156
   08:05:10.19   +03:16:41.19    1.0605    0.0053   0.0080   251.6735   207.7546   -15.7689    0.2595    0.0006   0.0015   121.1980    77.3719   -14.6668   point-like   -1.5677    0.0125
   08:10:40.16   +04:30:41.80    0.4912    0.0085   0.0076   244.2341   170.0448   -17.1969    0.2594    0.0259   0.0018   121.7390    75.4600   -14.9025   point-like   -0.6592    0.0378
   08:05:56.88   +07:37:38.27    0.5492    0.0549   0.0065   259.3310   175.0181   -16.8877    0.2569    0.0003   0.0018   126.2140    85.6295   -15.2590   point-like   -0.9202    0.0404
   08:06:56.83   +05:56:29.49    0.4755    0.0090   0.0065   254.6751   207.0231   -18.5070    0.2550    0.0004   0.0018   124.6857    74.3492   -14.8936   point-like   -0.7361    0.0560
   07:52:53.41   +05:28:25.73    0.5522    0.0552   0.0075   249.9426   166.9047   -16.9021    0.2540    0.0003   0.0016   125.3150    76.3393   -14.9998   point-like   -0.8142    0.0803
   08:18:04.90   +05:42:18.62    0.5479    0.0087   0.0081   251.9447   163.0222   -16.7718    0.2538    0.0254   0.0020   129.1507    75.0608   -14.6644   point-like   -0.7788    0.0469
   08:15:22.31   +08:00:04.59    0.4813    0.0099   0.0076   257.4391   170.2432   -16.7800    0.2526    0.0253   0.0021   125.7371    75.1376   -14.7781   extended     -0.7045    0.0407
   07:50:57.60   +06:34:34.58    0.4751    0.0084   0.0074   258.3920   162.1789   -17.0477    0.2520    0.0000   0.0017   125.4585    74.9103   -14.9952   point-like   -0.8103    0.0645
   08:13:10.31   +07:47:30.58       nan       nan      nan        nan        nan        nan    0.2504    0.0007   0.0021   128.3239    75.6836   -15.1507   point-like   -1.3644    0.0592
   08:05:04.63   +07:53:29.00    0.4593    0.0074   0.0065   262.2484   165.8844   -16.9381    0.2482    0.0248   0.0018   123.0032    75.8424   -14.7580   point-like   -0.6237    0.0396
   07:53:25.22   +06:45:36.73    0.7327    0.0733   0.0072   266.8675   192.4745   -16.1995    0.2477    0.0248   0.0018   125.2776    75.2038   -14.8299   extended     -1.0071    0.1253
   08:07:03.95   +08:28:23.09    0.7898    0.0064   0.0067   308.0289   238.3557   -18.8776    0.2475    0.0002   0.0020   125.7042    78.2481   -14.7788   point-like   -1.2921    0.0156
   08:04:03.26   +04:22:22.75    0.7039    0.0077   0.0086   256.2167   225.2070   -13.5846    0.2470    0.0247   0.0016   124.0530    73.8342   -14.9623   point-like   -0.6618    0.0612
   08:05:37.09   +02:19:26.58    0.4593    0.0088   0.0079   242.2746   161.9205   -17.0841    0.2452    0.0002   0.0015   119.5453    73.7752   -14.9899   point-like   -0.7018    0.0287
   08:17:09.03   +03:55:20.46    0.6979    0.0038   0.0095   241.4668   184.8328   -16.4393    0.2439    0.0009   0.0018   119.5167    74.8793   -14.8942   point-like   -1.1716    0.0087
   07:54:32.84   +04:25:25.65       nan       nan      nan        nan        nan        nan    0.2430    0.0003   0.0017   120.4091    76.3584   -14.9248   point-like       nan       nan
   08:14:30.28   +08:23:19.10    0.6494    0.0085   0.0073   258.5185   165.9943   -16.8859    0.2427    0.0243   0.0020   127.1934    76.1550   -14.6496   point-like   -1.1747    0.0448
   08:09:51.08   +07:28:27.18    0.4751    0.0012   0.0068   259.5333   166.2410   -16.8241    0.2414    0.0002   0.0018   124.1577    75.7977   -15.0306   point-like   -0.7543    0.0027
   08:07:40.43   +07:06:18.84    0.3707    0.0022   0.0063   252.4838   166.4049   -17.0488    0.2397    0.0006   0.0018   126.8907    75.0419   -14.9561   point-like   -0.4857    0.0089
   08:03:36.83   +05:48:24.57    0.3627    0.0027   0.0063   250.9781   163.3577   -17.1129    0.2397    0.0240   0.0017   123.6074    75.4414   -14.9219   point-like   -0.4388    0.0460
   08:04:37.09   +06:55:44.17    0.3510    0.0351   0.0062   260.8531   165.2478   -17.0432    0.2389    0.0018   0.0019   125.3828    74.9937   -14.9165   point-like   -0.4947    0.0561
   07:57:50.19   +04:25:08.99    0.5349    0.0155   0.0084   260.6504   166.5206   -17.4426    0.2384    0.0005   0.0017   124.8854    83.5463   -15.0425   point-like   -0.9136    0.0332
   08:02:19.30   +08:52:36.28    0.5138    0.0098   0.0080   260.8505   168.4300   -16.8614    0.2379    0.0003   0.0021   127.1640    78.5287   -14.5351   point-like   -0.8534    0.0196
   07:44:52.34   +04:34:21.43    0.5259    0.0063   0.0084   254.6923   162.2417   -17.2115    0.2374    0.0005   0.0020   123.0656    73.9576   -15.0153   point-like   -0.8815    0.0152
   07:49:18.77   +08:52:01.14    0.7417    0.0126   0.0086   293.2180   169.5779   -16.5365    0.2365    0.0006   0.0020   136.4124    87.4348   -13.9587   point-like   -1.2906    0.0322
   07:52:02.62   +02:26:14.96    0.3421    0.0081   0.0077   240.2334   157.8901   -17.3357    0.2360    0.0013   0.0017   122.1755    72.9794   -14.9927   point-like   -0.4071    0.0325
   07:51:20.58   +02:31:55.31    0.4148    0.0083   0.0078   244.6405   160.6868   -17.3048    0.2351    0.0235   0.0018   120.3819    74.8638   -15.0786   point-like   -0.6660    0.0665
   08:07:19.86   +05:14:41.35    0.5000    0.0089   0.0070   251.1819   163.9797   -16.9776    0.2335    0.0233   0.0018   122.1343    74.7571   -14.9000   point-like   -0.8027    0.0337
   07:50:31.23   +03:06:53.59    0.4857    0.0051   0.0073   252.9104   165.0560   -17.4148    0.2329    0.0003   0.0018   120.7428    74.3771   -15.1578   point-like   -0.8128    0.0154
   07:58:26.87   +06:53:45.96    0.3244    0.0077   0.0069   259.7170   160.2630   -16.9335    0.2325    0.0001   0.0018   125.8864    74.6001   -14.8408   point-like   -0.3664    0.0310
   08:11:39.11   +00:59:14.20    0.6641    0.0064   0.0085   266.0175   169.3658   -17.8936    0.2319    0.0232   0.0015   117.2063    73.0934   -15.0045   point-like   -1.1186    0.0588
   08:14:56.39   +03:45:55.56    0.4795    0.0116   0.0090   259.6534   163.7484   -16.6553    0.2317    0.0232   0.0017   134.0986    82.0614   -14.0138   point-like   -0.8745    0.0433
   07:54:10.44   +05:37:26.54    0.5740    0.0080   0.0072   251.6329   165.5042   -17.1385    0.2314    0.0002   0.0016   122.6949    80.1699   -14.9657   point-like   -1.0060    0.0165
   07:50:20.58   +06:57:26.13    0.3669    0.0092   0.0082   259.1601   160.9795   -17.3090    0.2314    0.0004   0.0018   125.4659    75.1393   -14.9212   point-like   -0.5156    0.0296
   07:45:50.91   +03:01:15.52    0.3906    0.0090   0.0081   249.0934   162.9957   -17.2592    0.2313    0.0005   0.0021   119.4810    73.2979   -15.1522   point-like   -0.5733    0.0372
   08:16:46.64   +06:37:23.37       nan       nan      nan        nan        nan        nan    0.2312    0.0006   0.0021   122.9920    74.5826   -14.9089   extended         nan       nan
   07:57:33.44   +02:52:22.96       nan       nan      nan        nan        nan        nan    0.2291    0.0003   0.0017   124.0162    73.5380   -15.1580   point-like       nan       nan
   07:43:25.07   +04:47:56.37    0.4928    0.0001   0.0086   283.7405   176.0986   -16.1434    0.2289    0.0007   0.0022   124.4459    82.6629   -15.5175   point-like   -0.8544    0.0038
   08:17:18.65   +02:37:57.55    0.6955    0.0112   0.0103   242.9932   163.0364   -17.0881    0.2264    0.0001   0.0016   118.9451    76.7134   -15.0411   extended     -1.2285    0.0297
   08:13:11.53   +02:23:51.91    0.5872    0.0104   0.0094   239.6817   161.9976   -17.0452    0.2249    0.0003   0.0017   118.2638    74.2658   -14.9124   extended     -1.0496    0.0280
   08:14:54.63   +04:16:50.86    0.5258    0.0101   0.0088   250.0794   165.3178   -16.9413    0.2249    0.0001   0.0018   122.2093    79.3454   -14.7061   point-like   -0.9367    0.0216
   08:03:10.11   +09:06:40.71    0.3365    0.0094   0.0084   254.2575   160.1654   -17.1139    0.2224    0.0222   0.0022   126.0289    75.2731   -14.8553   point-like   -0.4725    0.0472
   07:54:17.31   +03:34:35.51    0.3929    0.0097   0.0075   238.4175   200.4063   -18.0439    0.2220    0.0008   0.0017   144.0560   122.8999    76.6155   point-like   -0.6392    0.0342
   07:45:28.47   +01:46:54.36    0.4433    0.0082   0.0071   244.8322   167.1539   -17.2343    0.2217    0.0004   0.0024   118.7030    73.3915   -15.1314   point-like   -0.7644    0.0231
   07:59:39.15   +04:25:36.09    0.3910    0.0033   0.0082   256.1829   171.3032   -16.4108    0.2212    0.0221   0.0016   123.2088    76.0762   -14.9487   point-like   -0.5494    0.0601
   07:58:16.47   +00:22:22.28    0.6971    0.0009   0.0066   311.3051   176.0063   -17.9416    0.2211    0.0004   0.0014   116.1985    76.1079   -14.8966   point-like   -1.2794    0.0035
   08:10:55.66   +08:10:41.03    0.4146    0.0078   0.0073   264.3464   185.1277   -16.3812    0.2200    0.0004   0.0020   126.5891    73.9229   -14.8487   extended     -0.6926    0.0192
   07:48:48.50   +01:21:28.34    0.4477    0.0071   0.0063   244.3055   172.6725   -17.4265    0.2199    0.0025   0.0017   119.4065    93.6923   -14.9335   point-like   -0.7937    0.0245
   08:08:05.00   +01:44:21.65    0.5893    0.0080   0.0081   242.1215   160.7374   -17.2154    0.2158    0.0216   0.0014   123.8534    73.7252   -15.0031   point-like   -0.9625    0.0355
   07:42:46.40   +02:36:22.68    0.3171    0.0085   0.0079   242.0669   162.3984   -17.5071    0.2127    0.0213   0.0022   119.3720    74.4589   -15.1515   point-like   -0.3778    0.0524
   08:11:57.84   +03:20:50.80    0.5961    0.0101   0.0086   254.3499   164.8179   -16.8177    0.2110    0.0003   0.0017   123.3652    74.5921   -14.9335   point-like   -1.1498    0.0244
   07:42:25.29   +05:56:13.33    0.3520    0.0100   0.0087   256.4518   166.1028   -17.3543    0.2093    0.0209   0.0022   127.1357    75.5328   -15.1987   point-like   -0.7457    0.0567
   08:06:22.64   +06:26:15.65    0.3545    0.0072   0.0065   251.4450   161.9602   -17.0075    0.2093    0.0006   0.0017   124.6579    73.4956   -14.9029   point-like   -0.5969    0.0243
   08:00:24.88   +09:21:05.62    0.5846    0.0098   0.0079   255.1589   177.2925   -16.9584    0.2070    0.0004   0.0020   126.0730    77.1520   -14.8477   point-like   -1.1651    0.0157
   07:55:13.71   +01:02:27.64    0.7722    0.0084   0.0069   271.2522   246.9397    82.9955    0.2057    0.0002   0.0017   130.1768    91.6277   -15.0484   point-like   -1.4807    0.0361
   07:46:14.31   +06:04:59.16    0.3926    0.0094   0.0083   252.5322   163.8166   -17.2822    0.2047    0.0007   0.0020   126.0858    75.1000   -15.0071   point-like   -0.7130    0.0297
   07:54:57.25   +05:06:32.06    0.2779    0.0144   0.0083   244.3749   174.1661   -17.2532    0.2043    0.0005   0.0017   123.4726    78.0878   -14.9019   point-like   -0.3486    0.0491
   08:10:55.09   +03:35:26.68    0.4530    0.0089   0.0083   241.4988   161.4980   -16.8308    0.2025    0.0004   0.0017   120.5534    74.6122   -14.9569   point-like   -0.8905    0.0149
   08:03:57.14   +08:05:29.60    0.3885    0.0103   0.0068   264.3137   181.1601   -16.6889    0.2021    0.0202   0.0019   126.0591    86.3876   -14.4398   point-like   -0.6321    0.0829
   07:51:28.56   +05:37:36.90    0.3655    0.0024   0.0070   247.0946   160.0573   -17.2424    0.2019    0.0004   0.0016   123.8038    76.2415   -15.0594   point-like   -0.6617    0.0073
   08:13:37.05   +08:04:28.93    0.3987    0.0012   0.0074   255.0796   164.8323   -16.8110    0.2012    0.0003   0.0021   123.3571    72.8037   -14.7623   point-like   -0.7617    0.0032
   08:11:35.71   +01:34:00.40    0.5644    0.0099   0.0091   235.6077   164.0959   -17.0878    0.2003    0.0001   0.0015   118.7812    74.2738   -15.1160   point-like   -1.1537    0.0194
   07:51:15.38   +06:43:39.64    0.3924    0.0045   0.0072   257.4189   159.9507   -17.1579    0.1999    0.0200   0.0017   125.2470    75.1500   -14.9965   point-like   -0.7851    0.0549
   08:09:40.37   +04:30:04.60    0.4035    0.0086   0.0073   244.9248   162.1253   -16.9818    0.1986    0.0006   0.0017   120.4786    74.5020   -14.9402   point-like   -0.7855    0.0209
   08:00:47.30   +04:33:47.89    0.2985    0.0046   0.0082   249.7431   158.1245   -17.1292    0.1980    0.0198   0.0016   121.9109    73.8603   -14.9713   point-like   -0.5151    0.0445
   08:06:25.07   +04:18:02.38    0.4122    0.0092   0.0081   250.4152   161.8339   -17.3928    0.1929    0.0193   0.0017   119.5184    74.9433   -14.9700   extended     -0.7561    0.0526
   07:48:24.10   +04:14:19.83    0.3442    0.0097   0.0082   253.3241   166.1432   -17.0513    0.1929    0.0006   0.0019   122.8232    75.6068   -15.0422   point-like   -0.6071    0.0558
   07:55:36.41   +06:32:13.13    0.2646    0.0077   0.0070   254.4022   156.4458   -17.0979    0.1916    0.0002   0.0018   125.3486    73.8641   -15.0213   point-like   -0.3707    0.0332
   07:47:52.46   +08:59:20.05    0.3476    0.0100   0.0087   255.7532   162.2241   -17.0441    0.1902    0.0190   0.0021   131.5045    74.8649   -15.0500   point-like   -0.7701    0.0674
   08:04:59.49   +03:13:20.58       nan       nan      nan        nan        nan        nan    0.1901    0.0005   0.0015   121.3521    74.5501   -14.9765   point-like   -0.8894    0.1463
   08:05:39.48   +06:27:04.22    0.2879    0.0077   0.0065   249.9937   166.7697   -17.0133    0.1892    0.0189   0.0018   124.0165    75.3814   -14.9911   extended     -0.3819    0.0778
   07:51:34.28   +07:36:48.92    0.2677    0.0091   0.0078   263.4903   164.2660   -17.2557    0.1890    0.0011   0.0018   127.0824    73.8955   -14.9423   extended     -0.3865    0.0344
   08:06:46.01   +06:28:36.53    0.3226    0.0074   0.0063   256.7668   167.4308   -17.1639    0.1884    0.0006   0.0017   123.8205    73.5669   -14.8212   point-like   -0.5976    0.0292
   08:00:56.65   +01:59:48.50    0.2477    0.0063   0.0073   233.7473   161.8893   -17.3177    0.1876    0.0003   0.0013   118.1621    73.4745   -14.9976   point-like   -0.3221    0.0365
   07:55:22.61   +02:29:23.49    0.3608    0.0094   0.0088   240.4015   160.9617   -17.4073    0.1875    0.0007   0.0018   119.7907    74.1619   -14.9443   point-like   -0.7217    0.0364
   08:04:13.53   +09:40:37.56    0.3129    0.0115   0.0099   262.8022   161.2683   -16.9202    0.1861    0.0002   0.0026   128.5249    75.1386   -14.5498   point-like   -0.6036    0.0384
   08:13:16.81   +01:48:33.82    0.6011    0.0601   0.0101   242.3368   168.8134   -17.0159    0.1858    0.0015   0.0017   118.6708    74.0049   -14.9030   point-like   -1.1341    0.0530
   08:04:48.23   +04:29:06.99    0.3741    0.0091   0.0083   249.1347   162.6954   -16.9585    0.1858    0.0003   0.0016   122.4244    75.3568   -14.8839   point-like   -0.7801    0.0292
   08:00:25.07   +06:47:18.55    0.2868    0.0074   0.0066   254.1071   165.8870   -16.9414    0.1853    0.0006   0.0017   127.1357    73.8074   -14.9740   point-like   -0.4921    0.0249
   07:53:10.64   +02:07:06.25    0.2973    0.0094   0.0081   262.3641   160.4323   -17.1776    0.1851    0.0004   0.0017   119.5377    73.9789   -15.0874   point-like   -0.5253    0.0297
   08:13:40.81   +03:17:29.23    0.4673    0.0099   0.0086   236.2779   176.4979   -16.4385    0.1850    0.0003   0.0017   125.0945   104.0006   -12.8911   extended     -1.0352    0.0346
   07:58:45.73   +07:48:58.65    0.2377    0.0144   0.0077   264.4708   157.2707   -16.7446    0.1837    0.0003   0.0018   124.9778    74.6023   -14.8603   extended     -0.3257    0.0524
   08:16:59.36   +07:17:44.08    0.4274    0.0427   0.0083   260.1939   178.4458   -17.6816    0.1833    0.0183   0.0021   121.8076    83.9836   -14.7621   point-like   -0.7564    0.0933
   08:13:54.88   +07:25:07.24    0.2975    0.0117   0.0079   251.6503   221.0306   -14.8634    0.1824    0.0182   0.0020   124.5307    73.7741   -14.8844   point-like   -0.4987    0.0782
   07:48:52.75   +06:26:27.49    0.2759    0.0002   0.0077   254.9433   161.8087   -17.1625    0.1809    0.0181   0.0019   125.5980    75.1352   -14.9545   extended     -0.4296    0.0432
   08:16:27.22   +04:58:49.65    0.3579    0.0105   0.0083   248.2147   187.5787   -17.8169    0.1807    0.0181   0.0018   130.4331   100.7932   -16.0254   point-like   -0.4696    0.0713
   08:01:21.60   +07:04:44.56    0.3435    0.0077   0.0063   267.1891   168.2370   -16.4923    0.1806    0.0008   0.0017   159.2045    91.3316   -13.2519   point-like   -0.7347    0.0383
   07:57:48.08   +08:58:06.64    0.3588    0.0083   0.0072   260.3295   165.2151   -16.9081    0.1805    0.0181   0.0019   126.4527    75.1402   -14.8488   point-like   -0.8813    0.0772
   08:03:54.79   +02:01:15.61    0.4808    0.0080   0.0074   242.4368   162.2069   -17.2481    0.1787    0.0002   0.0014   118.1832    73.6039   -15.0050   point-like   -1.1085    0.0201
   08:11:58.98   +03:33:58.09    0.3338    0.0095   0.0085   250.3118   164.8692   -17.0732    0.1781    0.0003   0.0018   121.8075    75.9909   -15.2665   extended     -0.7087    0.0297
   08:12:44.29   +02:27:18.13    0.4843    0.0027   0.0092   276.3147   161.5889   -17.8339    0.1773    0.0011   0.0016   117.9424    73.3203   -14.9377   point-like   -1.1225    0.0130
   07:59:39.52   +06:03:06.98       nan       nan      nan        nan        nan        nan    0.1761    0.0176   0.0018   123.9696    73.7869   -14.9900   point-like   -0.8131    0.1882
   07:58:59.31   +09:24:08.49    0.3648    0.0091   0.0078   264.1776   163.5897   -17.1519    0.1751    0.0003   0.0019   126.7971    77.2306   -14.8247   point-like   -0.8220    0.0408
   08:10:36.00   +07:50:29.03    0.3229    0.0093   0.0074   255.4134   172.3787   -16.7515    0.1749    0.0010   0.0020   126.0496    75.6283   -14.8935   point-like   -0.6950    0.0362
   07:57:53.64   +06:59:33.48    0.3441    0.0085   0.0070   254.1066   176.6062   -17.4605    0.1733    0.0173   0.0018   129.5983    78.9275   -15.4873   point-like   -0.7386    0.0740
   08:06:47.35   +02:10:47.57    0.4693    0.0089   0.0080   240.8665   162.4919   -16.9854    0.1728    0.0006   0.0015   117.8613    73.5952   -15.0889   point-like   -1.1165    0.0247
   08:18:49.68   +04:06:33.32    0.6174    0.0189   0.0099   291.9622   253.6407    77.8596    0.1715    0.0003   0.0020   119.3493    82.1906   -14.9288   point-like   -1.3630    0.0517
   07:41:23.12   +06:28:29.70    0.3125    0.0106   0.0088   246.7034   185.5885   -16.4648    0.1714    0.0016   0.0021   121.1133   116.8100   -11.8787   point-like   -0.6816    0.0378
   07:48:56.17   +06:30:45.92    0.2593    0.0002   0.0077   261.1467   162.5131   -17.3110    0.1714    0.0171   0.0020   140.0509    77.2204   -14.9222   point-like   -0.3869    0.0450
   07:51:29.80   +00:44:32.80    0.2617    0.0071   0.0067   238.6978   161.6852   -17.4124    0.1708    0.0171   0.0017   118.0714    73.7720   -15.0623   point-like   -0.5578    0.0791
   08:05:29.95   +08:46:25.62    0.4329    0.0085   0.0071   255.0311   166.9405   -16.9372    0.1703    0.0007   0.0019   124.1892    88.9439   -14.4833   point-like   -1.0423    0.0236
   07:40:45.75   +04:30:24.83    0.2875    0.0087   0.0080   249.2593   158.0604   -17.2890    0.1697    0.0170   0.0023   121.8061    72.3943   -15.0931   point-like   -0.5668    0.0692
   07:48:23.08   +03:46:00.42    0.3706    0.0088   0.0082   243.6963   163.4173   -17.3723    0.1689    0.0169   0.0019   121.3638    80.6019   -15.4058   extended     -0.9716    0.0636
   08:06:24.82   +02:00:16.03    0.3881    0.0074   0.0081   239.9485   162.2606   -17.2560    0.1679    0.0168   0.0015   118.5072    74.6807   -14.9663   point-like   -0.8871    0.0492
   07:48:13.77   +07:16:37.87    0.3087    0.0100   0.0087   256.8262   164.1433   -17.0744    0.1676    0.0043   0.0018   124.7416    75.8247   -14.9172   point-like   -0.6863    0.0676
   08:04:51.74   +06:55:58.69    0.2410    0.0241   0.0062   255.0694   160.7107   -17.0097    0.1675    0.0010   0.0019   124.3497    73.7907   -14.8545   point-like   -0.5643    0.0781
   08:04:52.92   +05:55:23.80    0.2127    0.0068   0.0063   248.3389   158.6275   -16.9036    0.1670    0.0006   0.0018   123.5955    75.1305   -14.9334   point-like   -0.2719    0.0472
   08:13:07.56   +02:49:49.66    0.3595    0.0095   0.0089   239.4685   161.5791   -16.9988    0.1659    0.0001   0.0016   118.9428    73.6444   -14.9450   point-like   -0.8533    0.0367
   07:48:52.49   +01:06:21.87    0.2842    0.0073   0.0064   253.0929   163.4626   -17.2043    0.1650    0.0008   0.0017   139.0218    75.0420   -15.5924   point-like   -0.6123    0.0276
   08:09:31.56   +08:51:39.42    0.2652    0.0081   0.0068   270.7372   162.1486   -17.1369    0.1638    0.0011   0.0021   123.4912    75.4779   -14.7400   point-like   -0.5429    0.0375
   07:48:54.28   +03:09:44.62    0.3325    0.0088   0.0078   250.7816   162.4309   -17.0395    0.1634    0.0163   0.0018   120.2338    73.5560   -15.0374   extended     -0.7864    0.0624
   08:07:10.68   +05:25:25.03    0.2555    0.0077   0.0068   245.7194   168.7700   -17.2766    0.1624    0.0002   0.0018   119.6619    77.7314   -14.9872   extended     -0.5290    0.0348
   08:07:51.21   +07:54:30.34    0.4447    0.0069   0.0065   265.4280   166.2934   -16.9419    0.1620    0.0008   0.0019   129.1581    73.7416   -15.1003   point-like   -1.1338    0.0248
   07:59:40.21   +07:49:53.40    0.3362    0.0093   0.0075   273.6924   170.3023   -17.4099    0.1620    0.0003   0.0019   135.6629    83.3852   -15.7806   extended     -0.8078    0.0297
   07:57:42.55   +03:50:10.67    0.2290    0.0088   0.0086   238.5502   156.0295   -17.2583    0.1608    0.0020   0.0016   120.8664    73.5385   -15.1173   point-like   -0.4038    0.0488
   07:59:09.59   +05:53:21.90    0.4855    0.0053   0.0074   253.8728   207.6139   -16.3227    0.1602    0.0160   0.0016   123.2338    76.0919   -14.9769   point-like   -1.0213    0.0803
   07:54:33.70   +04:44:32.34    0.3534    0.0094   0.0083   266.2764   160.9941   -17.2470    0.1602    0.0003   0.0017   122.9312    72.9399   -15.0481   point-like   -0.8832    0.0302
   08:04:43.74   +02:56:34.23    0.0577    0.0074   0.0079   219.6162   154.2424   -16.7226    0.1601    0.0160   0.0015   120.4232    75.9689   -14.7975   extended         inf       inf
   08:04:30.01   +04:37:12.61    0.2690    0.0087   0.0079   243.6081   162.4168   -17.0647    0.1599    0.0030   0.0017   122.8226    74.7321   -14.9434   point-like   -0.5902    0.0514
   08:00:20.95   +02:39:06.27    0.4526    0.0101   0.0081   246.0927   179.8591   -16.1938    0.1595    0.0002   0.0014   127.3627   101.8188   -12.3290   extended     -1.1694    0.0323
   07:50:04.48   +04:04:24.60    0.2584    0.0090   0.0079   248.3024   163.4165   -17.2610    0.1588    0.0005   0.0018   121.8202    73.3098   -14.9562   point-like   -0.5400    0.0390
   08:05:18.41   +06:26:39.83    0.2381    0.0074   0.0063   252.7525   162.6910   -17.1880    0.1581    0.0000   0.0018   124.6546    74.2798   -14.9519   point-like   -0.2236    0.0672
   08:11:57.40   +08:58:25.28    0.4605    0.0091   0.0071   265.2633   166.6730   -16.8896    0.1579    0.0158   0.0021   124.2698    74.4062   -14.8028   point-like   -1.1352    0.0496
   08:08:43.60   +05:15:41.82    0.4730    0.0044   0.0073   260.6261   189.3561   -16.5016    0.1572    0.0157   0.0020   123.6048    73.2708   -14.9691   point-like   -0.8250    0.0688
   07:58:03.77   +06:20:12.92    0.2955    0.0091   0.0070   248.6122   162.2226   -16.9324    0.1565    0.0004   0.0016   122.9540    75.2847   -14.9833   extended     -0.6926    0.0504
   07:46:09.82   +01:45:53.38    0.3175    0.0080   0.0070   245.9258   171.8693   -17.3301    0.1561    0.0002   0.0022   120.2787    78.6571   -14.9243   point-like   -0.7940    0.0335
   08:08:16.17   +07:13:26.13    0.3870    0.0055   0.0063   254.9818   181.8004   -16.6524    0.1557    0.0006   0.0018   124.5352    93.3164   -15.7545   point-like   -1.0191    0.0174
   07:53:14.04   +04:51:29.36    0.0434    0.0075   0.0081   230.2210   144.7906   -16.4373    0.1547    0.0001   0.0017   123.0115    73.8010   -15.0285   point-like       inf       inf
   08:04:36.56   +03:42:52.27    0.3116    0.0312   0.0086   245.5247   169.0650   -17.7736    0.1541    0.0009   0.0016   136.0416    86.3733   -16.3342   point-like   -0.8441    0.0883
   08:05:56.07   +00:49:50.31    0.2647    0.0265   0.0073   234.7923   160.4787   -17.1033    0.1536    0.0154   0.0013   115.8151    72.5080   -14.9756   extended     -0.4736    0.1232
   07:59:49.41   +05:20:46.84    0.2529    0.0081   0.0075   247.9439   157.4655   -16.9937    0.1534    0.0006   0.0017   123.1784    75.2378   -14.8668   extended     -0.5705    0.0505
   07:47:03.68   +04:20:54.81    0.2312    0.0092   0.0082   240.6918   170.5054   -17.5899    0.1530    0.0007   0.0019   121.3984    72.4704   -15.2021   point-like   -0.4572    0.0469
   08:09:18.26   +02:58:25.63    0.4222    0.0095   0.0085   249.1567   163.5926   -17.0659    0.1530    0.0001   0.0015   129.2810    76.6417   -15.5865   point-like   -1.1334    0.0363
   07:48:47.96   +02:18:04.38    0.2033    0.0074   0.0070   235.7058   162.2621   -17.3188    0.1527    0.0005   0.0018   119.0938    74.8041   -15.0327   point-like   -0.3165    0.0533
   07:44:03.00   +05:25:17.15    0.2925    0.0101   0.0088   261.2166   162.3564   -17.5196    0.1522    0.0002   0.0022   123.3445    74.4417   -15.0082   point-like   -0.7187    0.0391
   08:06:41.46   +09:16:05.85    0.3308    0.0091   0.0080   252.7670   162.6520   -17.0865    0.1521    0.0152   0.0023   123.6641    78.0588   -14.7192   point-like   -0.8992    0.0618
   08:18:42.90   +04:50:26.22    0.4059    0.0132   0.0089   252.0934   164.0121   -16.6656    0.1520    0.0011   0.0019   119.6330    72.6028   -14.9747   extended     -1.0624    0.0482
   08:10:32.00   +04:40:08.31    0.3244    0.0086   0.0076   250.2706   162.3063   -16.9048    0.1519    0.0152   0.0018   119.8693    79.7644   -15.2852   point-like   -0.8309    0.0656
   07:55:31.49   +00:51:07.59    0.2455    0.0068   0.0067   236.7525   162.2665   -16.9590    0.1506    0.0151   0.0017   117.6199    75.8187   -15.0269   point-like   -0.5475    0.0915
   07:47:48.97   +08:49:03.29    0.3161    0.0066   0.0082   257.7366   184.7352   -16.9436    0.1502    0.0150   0.0020   130.7413    77.8185   -14.6885   point-like   -0.7701    0.0654
   07:58:39.58   +02:54:41.38    0.3422    0.0008   0.0089   240.4884   159.0209   -17.1698    0.1501    0.0150   0.0016   120.5324    73.5449   -15.0784   point-like   -0.9014    0.0665
   07:59:45.55   +00:33:13.48    0.2030    0.0065   0.0065   232.0688   157.3901   -17.2768    0.1495    0.0005   0.0014   117.5735    75.2253   -15.0960   extended     -0.3693    0.0543
   08:08:29.27   +05:24:19.20    0.3686    0.0060   0.0072   371.6774   179.7479   -16.1853    0.1490    0.0005   0.0019   127.3399    73.8332   -14.8623   point-like   -1.0051    0.0232
   07:54:35.64   +07:02:07.49    0.2447    0.0089   0.0072   276.3881   163.2631   -16.8165    0.1490    0.0002   0.0018   153.1650    78.4168   -14.1547   extended     -0.5572    0.0333
   08:03:29.13   +01:44:08.00    0.3334    0.0076   0.0072   234.9270   164.4805   -17.2929    0.1487    0.0004   0.0013   116.0969    78.3894   -15.1064   point-like   -0.9154    0.0303
   07:53:35.14   +02:51:49.69    0.2807    0.0085   0.0080   239.9327   163.0486   -17.2278    0.1479    0.0007   0.0017   118.3246    77.3953   -14.9508   extended     -0.7205    0.0395
   07:57:42.37   +01:30:53.27    0.2529    0.0020   0.0076   237.8800   159.3629   -17.1493    0.1477    0.0001   0.0016   118.7722    73.5332   -15.0086   point-like   -0.5987    0.0123
   07:52:26.68   +04:41:43.91    0.2889    0.0086   0.0080   243.4472   163.6518   -17.0812    0.1471    0.0008   0.0017   121.5376    88.9794   -14.3374   point-like   -0.7545    0.0241
   08:06:08.41   +02:13:40.14    0.2543    0.0084   0.0080   248.5818   154.5726   -16.9185    0.1463    0.0006   0.0015   119.4140    74.2404   -15.0392   point-like   -0.6189    0.0408
   07:57:57.62   +05:32:54.50    0.4009    0.0100   0.0078   290.5428   167.1711   -17.4231    0.1459    0.0146   0.0018   137.0959    95.2857   -16.9413   point-like   -1.1177    0.0609
   07:53:30.13   +06:46:48.24       nan       nan      nan        nan        nan        nan    0.1449    0.0145   0.0018   126.2505    73.4592   -14.9504   point-like       nan       nan
   07:51:04.39   +00:53:39.99    0.4309    0.0091   0.0066   274.0712   185.8239   -18.4672    0.1446    0.0145   0.0018   118.4335    73.0684   -15.0487   point-like   -1.2634    0.0594
   07:51:15.68   +07:58:51.74    0.3807    0.0100   0.0081   262.1718   177.5427   -16.6747    0.1442    0.0011   0.0019   128.5473    83.3046   -14.5357   point-like   -1.0880    0.0318
   08:12:04.41   +02:56:12.75    0.3706    0.0105   0.0089   242.5569   179.1673   -17.0576    0.1438    0.0011   0.0016   119.7570    89.3911   -14.4973   point-like   -1.0555    0.0463
   07:52:25.60   +03:44:41.73    0.3124    0.0081   0.0073   245.6739   164.8400   -17.3387    0.1426    0.0009   0.0016   123.1927    76.0150   -15.0950   point-like   -0.8657    0.0243
   07:55:36.34   +03:40:46.42    0.2290    0.0089   0.0081   244.5569   164.6432   -17.4802    0.1419    0.0006   0.0017   122.0758    73.3737   -14.9962   point-like   -0.5328    0.0306
   08:10:42.46   +07:14:44.31    0.2115    0.0080   0.0069   264.7073   162.5884   -16.8520    0.1418    0.0009   0.0019   124.3210    73.4340   -14.8569   extended     -0.4380    0.0434
   07:51:35.10   +07:44:42.71    0.3366    0.0087   0.0079   257.0308   162.4169   -17.2503    0.1411    0.0002   0.0018   123.9149    74.7069   -14.8712   point-like   -0.9610    0.0347
   08:08:48.54   +02:07:22.88    0.2936    0.0087   0.0082   236.1990   160.8711   -16.9935    0.1402    0.0005   0.0015   120.1275    74.2059   -14.8517   point-like   -0.8357    0.0364
   07:49:22.55   +04:42:11.69    0.2215    0.0006   0.0078   242.1158   183.5319   -18.2195    0.1399    0.0140   0.0018   120.7173    72.5956   -15.1201   point-like   -0.4386    0.0747
   07:48:01.43   +04:52:45.43    0.3546    0.0108   0.0077   288.0751   172.6967   -17.2610    0.1398    0.0002   0.0018   131.3409   101.0829   -18.6219   extended     -1.0598    0.0450
   07:53:17.88   +01:09:17.16    0.2735    0.0090   0.0071   262.4207   178.4319   -17.8712    0.1395    0.0004   0.0016   124.0481    77.7862   -15.0552   point-like   -0.7556    0.0407
   07:57:00.12   +05:34:04.55    0.2327    0.0233   0.0080   252.8082   161.6916   -16.7756    0.1395    0.0007   0.0018   122.5819    73.9875   -14.8659   point-like   -0.6021    0.0758
   07:55:52.23   +02:46:03.01    0.2622    0.0097   0.0090   249.4047   159.4191   -17.2158    0.1394    0.0139   0.0017   118.8450    74.8613   -15.2719   point-like   -0.6226    0.0781
   08:14:24.01   +06:35:44.63    0.2190    0.0098   0.0084   250.9623   169.4493   -17.0793    0.1393    0.0013   0.0020   124.8346    74.6416   -14.7655   point-like   -0.5279    0.0460
   08:06:13.85   +00:50:39.53    0.4032    0.0403   0.0073   240.5039   160.6517   -17.1431    0.1390    0.0013   0.0013   115.9256    73.3061   -14.9656   point-like   -1.1651    0.0904
   08:11:52.08   +00:59:00.00    0.5163    0.0051   0.0086   246.1456   169.1300   -16.5295    0.1389    0.0139   0.0015   116.3576    74.3974   -15.0182   point-like   -1.1888    0.0570
   08:16:16.76   +03:50:31.25    0.5214    0.0100   0.0093   243.1341   163.8756   -16.7604    0.1388    0.0014   0.0018   120.2955    75.2843   -14.8655   point-like   -1.4708    0.0250
   07:54:33.87   +04:32:37.49    0.2506    0.0251   0.0082   236.8119   162.3924   -16.7623    0.1386    0.0007   0.0017   120.7720    73.8704   -15.0206   point-like   -0.5891    0.1094
   07:44:34.80   +05:44:04.58    0.2676    0.0102   0.0084   251.5201   163.7518   -17.4625    0.1382    0.0002   0.0020   122.1963    75.0118   -15.2127   point-like   -0.7319    0.0444
   07:55:24.68   +01:02:10.42       nan       nan      nan        nan        nan        nan    0.1380    0.0002   0.0017   126.6544    92.5715   -15.6830   point-like       nan       nan
   07:42:45.18   +05:30:13.32    0.3010    0.0046   0.0090   259.7822   171.2316   -17.4964    0.1380    0.0138   0.0023   136.8635    78.7386   -15.9826   point-like   -0.7113    0.0705
   07:55:53.40   +08:51:33.66    0.2984    0.0084   0.0074   255.4539   163.0869   -17.0678    0.1376    0.0138   0.0019   124.4535    83.9326   -14.7462   point-like   -0.8902    0.0782
   08:01:16.74   +07:48:30.34       nan       nan      nan        nan        nan        nan    0.1374    0.0001   0.0019   124.7658    72.2388   -14.9971   point-like   -0.7285    0.0974
   08:08:06.64   +07:02:22.75    0.1927    0.0012   0.0063   249.9181   163.2479   -17.0739    0.1372    0.0137   0.0018   122.0984    72.9834   -14.8886   point-like   -0.2810    0.0763
   07:50:11.76   +08:35:01.68       nan       nan      nan        nan        nan        nan    0.1366    0.0137   0.0020   128.1743    73.7039   -14.9903   extended     -0.7143    0.2729
   08:04:33.63   +09:33:47.03    0.3310    0.0115   0.0095   263.0512   169.7048   -16.8616    0.1361    0.0136   0.0025   127.7394    75.8990   -14.8167   point-like   -0.8062    0.0836
   08:02:05.61   +02:40:53.09    0.5929    0.0112   0.0079   296.1175   201.2577   -15.6496    0.1360    0.0136   0.0014   116.7096    76.2381   -15.0286   point-like   -1.6257    0.0977
   08:11:14.14   +02:17:22.91    0.3162    0.0097   0.0090   234.8755   165.2091   -16.8795    0.1354    0.0003   0.0016   118.9350    76.2047   -14.9007   point-like   -0.9587    0.0484
   07:46:39.06   +05:17:22.77    0.2165    0.0094   0.0082   252.2740   166.7731   -17.2361    0.1352    0.0008   0.0017   120.3977    73.1696   -14.9498   point-like   -0.5067    0.0522
   07:51:51.18   +03:07:07.30    0.2112    0.0082   0.0075   240.5288   165.1632   -17.2699    0.1350    0.0135   0.0017   119.2803    77.4732   -14.9912   point-like   -0.4444    0.0938
   08:08:40.83   +01:09:00.69    0.3213    0.0079   0.0076   236.2317   160.0747   -17.0955    0.1350    0.0002   0.0013   116.5808    73.5820   -15.0139   point-like   -0.9816    0.0297
   08:05:23.57   +08:06:44.94    0.2251    0.0077   0.0065   263.7114   165.5243   -16.9135    0.1348    0.0026   0.0018   125.4121    77.8028   -14.7284   extended     -0.5740    0.0383
   08:15:01.16   +06:12:29.97    0.2478    0.0091   0.0078   252.8630   166.9454   -16.6640    0.1347    0.0008   0.0019   122.5820    76.4171   -14.7930   extended     -0.6850    0.0504
   08:14:31.26   +04:12:45.87    0.2382    0.0091   0.0084   237.5678   161.8878   -17.1249    0.1344    0.0005   0.0018   119.5050    75.7934   -14.8232   extended     -0.6303    0.0542
   07:49:02.69   +04:48:22.57    0.2741    0.0083   0.0076   252.8345   157.5016   -17.1280    0.1342    0.0011   0.0018   124.5813    73.7794   -15.2994   point-like   -0.8100    0.0381
   08:13:21.84   +01:21:41.47    0.4506    0.0106   0.0098   240.1962   163.2741   -17.0955    0.1341    0.0002   0.0016   121.8817    72.9627   -15.0101   point-like   -1.3568    0.0307
   07:45:41.87   +02:50:30.23    0.1897    0.0082   0.0080   237.0295   157.4769   -17.1301    0.1340    0.0001   0.0022   122.3089    74.8328   -15.0056   point-like   -0.4033    0.0437
   07:51:46.69   +08:53:29.47    0.4563    0.0096   0.0083   261.2455   163.3714   -17.0613    0.1334    0.0133   0.0020   124.9626    78.1042   -15.2901   point-like   -1.4932    0.0646
   07:58:17.05   +06:19:23.44    0.2493    0.0089   0.0070   250.4756   162.5515   -17.0259    0.1325    0.0132   0.0016   121.7145    77.3392   -15.1006   extended     -0.6528    0.0942
   07:55:55.78   +03:07:49.75    0.2438    0.0091   0.0084   242.1266   161.3434   -17.2702    0.1318    0.0005   0.0017   118.6187    75.5926   -15.0994   point-like   -0.6968    0.0513
   08:10:44.92   +07:34:04.55    0.2641    0.0087   0.0072   249.6835   178.1992   -16.3836    0.1305    0.0006   0.0020   136.6005    96.2515   -12.9597   point-like   -0.8151    0.0458
   08:00:06.94   +04:42:27.25    0.1980    0.0086   0.0080   243.8165   160.1023   -17.1188    0.1302    0.0130   0.0016   124.6741    76.0008   -15.0251   point-like   -0.3757    0.0674
   08:16:34.75   +06:52:21.30    0.1639    0.0092   0.0086   236.8287   173.8974   -16.5963    0.1300    0.0011   0.0021   122.6269    73.2822   -14.9097   extended     -0.2863    0.0700
   07:51:53.63   +06:47:03.62    0.2982    0.0085   0.0074   258.0457   161.0630   -17.2979    0.1294    0.0009   0.0017   122.4412    76.1564   -15.1866   point-like   -0.9250    0.0348
   07:39:59.43   +04:42:37.66    0.1863    0.0013   0.0082   235.5591   162.1905   -17.6321    0.1285    0.0128   0.0022   128.6718    73.9909   -15.1587   point-like   -0.6208    0.0560
   07:56:56.99   +07:53:29.69    0.1944    0.0083   0.0074   250.6146   162.3870   -16.8693    0.1279    0.0128   0.0018   126.7687    73.2375   -14.9362   point-like   -0.3615    0.0932
   08:12:41.61   +08:50:02.86    0.2932    0.0086   0.0074   258.9645   161.7049   -16.8716    0.1270    0.0013   0.0021   126.3126    76.5541   -14.8776   point-like   -0.9543    0.0459
   08:06:01.15   +06:50:15.46    0.2024    0.0073   0.0065   253.1404   161.8848   -17.3004    0.1269    0.0013   0.0018   126.5237    79.1412   -15.2807   point-like   -0.5225    0.0574
   07:52:58.30   +03:55:27.54    0.2357    0.0080   0.0075   239.9548   160.4303   -17.2236    0.1266    0.0012   0.0016   118.4936    72.6658   -15.1521   point-like   -0.6973    0.0354
   07:51:22.84   +07:24:10.07    0.2506    0.0095   0.0078   268.3399   165.0058   -16.9562    0.1264    0.0005   0.0018   132.0634    76.7956   -14.3895   point-like   -0.7631    0.0469
   08:03:11.11   +00:52:59.10    0.2674    0.0070   0.0066   237.9246   162.8038   -17.0163    0.1260    0.0126   0.0014   126.4926    76.4193   -15.0513   point-like   -0.7310    0.0668
   08:11:10.65   +08:25:54.29    0.2138    0.0083   0.0072   251.5741   165.3418   -16.8646    0.1256    0.0007   0.0021   124.6210    75.3903   -14.7530   extended     -0.6088    0.0425
   08:03:40.67   +04:13:21.79    0.2746    0.0094   0.0089   241.6371   157.6801   -16.8587    0.1255    0.0125   0.0016   121.8191    74.9992   -14.7228   point-like   -0.6832    0.0887
   07:52:11.16   +02:57:16.69    0.2555    0.0088   0.0077   251.9018   164.6845   -17.3096    0.1253    0.0125   0.0017   122.8931    73.0956   -15.2649   point-like   -0.7878    0.0606
   08:08:21.15   +08:07:28.17    0.2903    0.0077   0.0066   257.0511   169.3931   -16.8740    0.1248    0.0027   0.0020   123.4073    73.9105   -14.8243   extended     -0.9569    0.0316
   08:11:17.39   +04:17:39.88       nan       nan      nan        nan        nan        nan    0.1234    0.0123   0.0018   117.9501    79.6792   -14.6071   point-like   -1.0767    0.2089
   08:12:28.64   +02:45:25.77    0.3535    0.0094   0.0089   242.8311   157.4398   -16.9121    0.1234    0.0123   0.0016   119.0710    73.3016   -15.0375   point-like   -1.0023    0.0581
   08:04:43.52   +04:14:09.53    0.1776    0.0093   0.0087   240.1519   162.4376   -17.3257    0.1231    0.0004   0.0016   120.0978    73.7689   -15.0239   point-like   -0.4553    0.0677
   08:05:04.27   +02:04:51.79    0.4618    0.0085   0.0079   246.0291   164.5179   -17.0914    0.1230    0.0002   0.0014   118.6242    75.0856   -15.0804   point-like   -1.4762    0.0187
   07:50:14.10   +04:18:27.91    0.2356    0.0092   0.0080   259.0930   162.5910   -17.2684    0.1229    0.0003   0.0019   120.0974    83.9717   -15.4389   point-like   -0.7363    0.0570
   08:09:35.56   +02:03:53.11    0.2947    0.0089   0.0084   237.1669   164.1230   -16.6566    0.1225    0.0001   0.0015   116.2662    72.8032   -15.1106   point-like   -0.9859    0.0418
   08:00:09.23   +06:09:50.92    0.1646    0.0072   0.0066   236.4359   159.7938   -17.2101    0.1223    0.0001   0.0018   124.4302    72.9034   -15.0096   point-like   -0.3469    0.0450
   08:15:40.48   +07:06:59.72    0.3199    0.0067   0.0085   257.1570   185.6789   -16.3260    0.1223    0.0004   0.0021   129.9515    76.8335   -14.4348   point-like   -1.0859    0.0351
   07:48:20.87   +05:32:04.15    0.2114    0.0088   0.0073   248.7264   175.5349   -16.7246    0.1222    0.0122   0.0018   136.4975   110.0645    -8.3167   point-like   -0.4913    0.1169
   08:12:26.61   +07:16:33.09    0.2297    0.0230   0.0075   261.0207   161.9924   -17.3408    0.1217    0.0009   0.0021   121.0288    73.6833   -14.8874   point-like   -0.7794    0.0942
   08:00:04.31   +03:56:22.88    0.2456    0.0090   0.0087   242.4440   160.3508   -17.4262    0.1209    0.0001   0.0016   119.7809    73.5505   -15.0227   point-like   -0.8094    0.0418
   08:01:19.05   +04:13:09.81    0.2681    0.0082   0.0088   242.5675   161.3810   -17.3386    0.1201    0.0120   0.0015   121.6323    73.1835   -15.0878   point-like   -0.9523    0.0722
   08:16:38.84   +06:59:31.95    0.2048    0.0088   0.0084   241.1558   155.5035   -16.9198    0.1200    0.0017   0.0021   121.3154    73.9629   -14.8170   point-like   -0.5908    0.0469
   07:58:44.64   +00:44:00.15    0.3016    0.0073   0.0067   234.5368   169.0042   -17.4486    0.1199    0.0120   0.0014   115.1482    82.5468   -15.4120   point-like   -0.9164    0.0961
   08:17:14.88   +04:33:17.80    0.2978    0.0109   0.0093   246.4830   173.0174   -17.4261    0.1194    0.0011   0.0019   138.4027    77.3948   -15.6690   point-like   -1.0236    0.0479
   07:57:47.63   +03:02:07.46    0.2649    0.0098   0.0087   255.3731   160.2018   -17.4639    0.1191    0.0005   0.0017   123.5980    79.9332   -15.7172   point-like   -0.8903    0.0589
   08:13:21.02   +04:21:34.42       nan       nan      nan        nan        nan        nan    0.1189    0.0119   0.0017   138.7084    78.9465   -14.7553   point-like   -0.5776    0.2360
   07:49:50.77   +02:57:18.99    0.1665    0.0081   0.0076   237.1062   165.2565   -17.1091    0.1185    0.0119   0.0018   122.6637    74.5507   -15.1976   point-like   -0.3381    0.0932
   07:59:33.44   +08:04:56.81    0.2044    0.0058   0.0078   249.4183   168.0464   -17.0443    0.1184    0.0015   0.0021   123.2337    74.3032   -14.8858   extended     -0.6213    0.0600
   07:59:33.88   +03:24:57.98    0.2876    0.0099   0.0089   234.3675   172.8084   -17.1181    0.1184    0.0118   0.0015   116.9941    76.5229   -15.1015   point-like   -0.8681    0.0816
   08:08:38.89   +05:14:39.43       nan       nan      nan        nan        nan        nan    0.1183    0.0118   0.0020   122.2404    75.0707   -15.0221   extended         nan       nan
   08:06:49.11   +05:56:39.61       nan       nan      nan        nan        nan        nan    0.1181    0.0002   0.0017   120.7329    73.0752   -15.0605   point-like       nan       nan
   07:56:19.39   +01:13:28.88    0.4930    0.0123   0.0073   246.0174   195.4567   -17.4269    0.1173    0.0117   0.0016   135.9087   129.4708    75.9626   point-like   -1.4214    0.0663
   07:46:13.47   +05:32:52.66    0.1748    0.0087   0.0081   250.7117   155.0096   -17.1442    0.1166    0.0020   0.0018   123.5943    73.7706   -14.9386   point-like   -0.4636    0.0588
   08:00:34.54   +03:25:27.37    0.2150    0.0093   0.0086   239.7118   162.8434   -17.0964    0.1165    0.0003   0.0015   120.7541    72.6901   -14.9234   point-like   -0.7112    0.0513
   07:59:07.54   +05:07:51.22    0.2184    0.0088   0.0080   251.9707   159.3486   -17.0014    0.1163    0.0012   0.0018   122.4780    75.7240   -15.2392   point-like   -0.7035    0.0536
   07:52:18.21   +05:10:40.17    0.0911    0.0085   0.0081   252.6494   150.8405   -17.0278    0.1160    0.0116   0.0016   124.4540    73.0619   -14.8867   point-like       inf       inf
   07:55:38.65   +06:14:56.51    0.1538    0.0078   0.0072   247.4496   159.3616   -17.4748    0.1155    0.0006   0.0017   124.9158    74.7765   -14.9265   extended     -0.3391    0.0536
   07:59:20.44   +02:08:36.23    0.2371    0.0086   0.0080   234.9270   164.7408   -17.0307    0.1154    0.0007   0.0015   118.8524    73.8737   -14.9932   extended     -0.8202    0.0362
   07:58:28.08   +08:27:08.96    0.1243    0.0088   0.0080   257.2085   156.9720   -17.8009    0.1144    0.0008   0.0018   127.6449    79.1900   -15.2710   extended     -0.1101    0.0569
   08:01:29.91   +04:45:30.87    0.2658    0.0087   0.0080   245.4112   160.6009   -17.1512    0.1135    0.0007   0.0016   122.3216    74.2210   -14.8658   point-like   -0.9603    0.0415
   07:47:02.94   +07:38:06.91    0.0442    0.0071   0.0089   219.8221   131.4112   -17.8713    0.1133    0.0010   0.0021   125.5588    73.5291   -14.9906   point-like    1.0227    0.1499
   08:12:35.74   +08:35:42.93    0.2227    0.0085   0.0074   255.5932   163.4068   -17.0704    0.1124    0.0006   0.0021   124.3737    73.7677   -14.6878   extended     -0.7607    0.0466
   08:16:58.07   +07:36:07.05    0.0915    0.0081   0.0078   245.7419   150.5710   -17.0630    0.1122    0.0006   0.0021   123.3850    74.6490   -14.6889   point-like    0.1049    0.1832
   08:09:40.75   +09:03:35.25    0.1614    0.0077   0.0067   259.9181   162.9730   -16.6816    0.1122    0.0112   0.0020   126.1660    76.0024   -14.7673   point-like   -0.3953    0.1004
   07:46:54.87   +02:24:43.20    0.1691    0.0083   0.0074   232.9098   176.9585   -17.4314    0.1112    0.0025   0.0020   118.3438    74.6007   -15.0307   point-like   -0.4743    0.0711
   08:03:21.61   +03:10:35.43    0.1886    0.0090   0.0083   243.1374   162.5883   -17.4974    0.1096    0.0003   0.0015   131.3005   101.3862   -19.9686   point-like   -0.6219    0.0455
   07:49:07.94   +02:23:09.97    0.1736    0.0029   0.0071   246.1327   162.8343   -17.5377    0.1095    0.0003   0.0018   120.2973    76.8691   -15.3400   point-like   -0.5173    0.0278
   07:47:44.96   +07:04:48.56    0.2088    0.0097   0.0086   254.6632   162.8497   -17.6106    0.1094    0.0109   0.0018   124.9329    76.2751   -14.9994   extended     -0.6559    0.0670
   07:47:37.94   +03:18:54.07    0.1760    0.0093   0.0079   260.9023   165.6722   -17.6040    0.1094    0.0009   0.0019   122.7852    78.5347   -15.7663   extended     -0.5357    0.0675
   08:16:37.41   +07:31:01.44    0.2368    0.0091   0.0081   245.6669   167.3127   -17.0561    0.1093    0.0006   0.0021   123.6937    73.0747   -14.7963   extended     -0.8744    0.0473
   08:11:53.30   +05:21:50.59    0.2135    0.0091   0.0074   247.6498   184.6379   -17.7782    0.1093    0.0008   0.0016   126.5218    72.7129   -14.9704   point-like   -0.7945    0.0690
   08:01:56.10   +08:23:18.81    0.3769    0.0099   0.0079   267.9654   168.0567   -17.4349    0.1090    0.0109   0.0020   129.6873    78.7716   -15.5567   point-like   -1.1456    0.0712
   07:45:47.86   +05:58:25.06    0.2102    0.0089   0.0083   252.6808   155.9596   -17.2324    0.1085    0.0011   0.0020   122.4680    71.7751   -15.2759   point-like   -0.7334    0.0474
   08:15:40.07   +08:05:25.36    0.0856    0.0069   0.0074   225.6129   147.5536   -17.0205    0.1073    0.0013   0.0022   121.9360    74.8050   -14.9590   point-like    0.2143    0.1173
   07:50:22.07   +04:59:28.16    0.2045    0.0012   0.0077   248.0539   166.5935   -18.2331    0.1073    0.0107   0.0017   121.3200    76.0033   -15.3311   point-like   -0.5908    0.0851
   07:46:26.95   +07:18:04.04       nan       nan      nan        nan        nan        nan    0.1070    0.0009   0.0020   141.9212    72.9724   -14.9196   point-like   -0.9316    0.1600
   08:07:48.66   +04:09:00.93    0.3035    0.0095   0.0077   296.1273   156.3893   -17.1775    0.1068    0.0003   0.0017   119.3176    73.2115   -14.9151   point-like   -1.2002    0.0808
   07:55:19.65   +06:43:28.46    0.1848    0.0009   0.0071   246.7559   160.4462   -17.0716    0.1068    0.0014   0.0018   123.0110    76.1502   -14.9513   point-like   -0.6131    0.0268
   07:58:06.61   +00:25:45.14       nan       nan      nan        nan        nan        nan    0.1065    0.0106   0.0014   119.4276    73.2139   -15.0460   point-like   -1.3533    0.1572
   07:50:19.52   +00:48:31.57    0.1814    0.0070   0.0065   234.9749   168.1370   -17.2781    0.1061    0.0006   0.0017   115.4496    88.5881   -14.8090   point-like   -0.6124    0.0485
   07:49:11.70   +02:28:32.22    0.1587    0.0027   0.0072   234.6579   156.1273   -17.1975    0.1061    0.0106   0.0018   118.1883    72.4706   -15.1800   point-like   -0.3125    0.0801
   07:41:46.86   +06:37:36.62    0.2153    0.0100   0.0087   253.2437   166.4088   -17.1082    0.1058    0.0012   0.0021   125.0875    74.7111   -15.1467   point-like   -0.7912    0.0447
   07:58:05.30   +03:21:32.25    0.2541    0.0097   0.0087   244.2902   166.2925   -17.0659    0.1056    0.0106   0.0016   124.3968    74.0385   -14.8298   point-like   -0.8436    0.0969
   08:09:57.62   +03:13:12.31    0.2743    0.0097   0.0085   248.3922   162.7389   -17.0476    0.1056    0.0004   0.0016   125.4284    80.2318   -14.2325   point-like   -1.0559    0.0456
   07:45:04.39   +03:33:44.77    0.1791    0.0089   0.0085   244.7170   156.3905   -17.3593    0.1055    0.0106   0.0020   120.4876    75.0193   -15.0484   extended     -0.6879    0.0988
   07:43:43.74   +03:11:49.40    0.1589    0.0083   0.0079   241.9070   157.7249   -17.3478    0.1055    0.0105   0.0021   122.5052    73.4016   -15.1397   point-like   -0.5513    0.0771
   08:06:38.37   +00:49:31.44    0.2950    0.0295   0.0073   243.3657   164.5954   -17.7372    0.1054    0.0005   0.0013   137.6561    93.5039   -17.1973   point-like   -1.2752    0.0942
   08:16:16.31   +07:12:28.95    0.1394    0.0082   0.0083   234.7846   152.3567   -17.2837    0.1054    0.0105   0.0022   123.4783    74.6893   -14.7779   point-like   -0.1687    0.0981
   08:19:00.73   +04:06:11.20       nan       nan      nan        nan        nan        nan    0.1050    0.0002   0.0020   120.9695    71.8459   -14.8839   point-like   -0.8262    0.0973
   07:47:21.25   +07:47:49.75    0.1951    0.0113   0.0088   251.5404   160.1023   -16.8987    0.1050    0.0105   0.0020   124.6535    74.3447   -14.8801   point-like   -0.6709    0.0703
   07:52:24.68   +06:29:30.64    0.2104    0.0080   0.0073   252.3454   157.9452   -17.2647    0.1048    0.0000   0.0016   121.9062    74.5197   -14.9659   point-like   -0.6945    0.1373
   08:12:59.88   +03:59:56.85    0.1866    0.0091   0.0083   244.8703   161.5255   -17.2747    0.1046    0.0001   0.0017   120.2508    73.0061   -14.8729   point-like   -0.6565    0.0477
   07:47:20.17   +07:16:22.43    0.1985    0.0100   0.0088   245.3677   171.3455   -17.5743    0.1046    0.0105   0.0019   124.7134   103.4525   -16.8165   point-like   -0.6320    0.0989
   07:51:21.73   +08:22:09.01    0.2026    0.0092   0.0083   249.9849   161.2495   -17.1554    0.1043    0.0104   0.0020   120.6143    74.7362   -14.8135   point-like   -0.6727    0.0717
   08:05:17.90   +05:27:43.08    0.1968    0.0074   0.0067   247.6328   160.7969   -17.3841    0.1043    0.0104   0.0016   120.3278    74.3894   -14.8746   point-like   -0.5162    0.0754
   07:57:57.19   +02:12:26.53    0.2560    0.0115   0.0089   245.4808   211.7038   -18.8002    0.1043    0.0104   0.0016   121.0180    76.7986   -14.7317   point-like   -0.9139    0.0787
   07:46:07.01   +07:01:10.86    0.1654    0.0101   0.0088   253.0214   167.2767   -17.1577    0.1037    0.0001   0.0018   120.5260    75.0481   -14.9874   point-like   -0.5322    0.0542
   07:57:41.84   +02:14:56.88       nan       nan      nan        nan        nan        nan    0.1036    0.0001   0.0016   119.1410    74.8431   -14.9538   point-like   -1.2189    0.5713
   07:43:47.82   +03:02:17.43    0.1869    0.0003   0.0079   238.1584   199.7227   -17.6765    0.1035    0.0019   0.0021   128.1569    92.6768   -16.1379   point-like   -0.6567    0.0443
   08:09:45.10   +03:17:53.57    0.5546    0.0131   0.0084   249.2508   210.8160   -19.1556    0.1032    0.0007   0.0016   120.6878    73.9328   -15.2000   point-like   -1.8854    0.0657
   07:50:56.22   +07:15:37.10    0.2242    0.0092   0.0080   261.9581   159.8017   -17.3169    0.1032    0.0007   0.0018   129.5219    76.3444   -14.7826   point-like   -0.8695    0.0577
   07:42:42.74   +07:03:16.24    0.1558    0.0095   0.0091   235.8531   159.7332   -17.0377    0.1032    0.0103   0.0019   125.2154    79.6520   -15.1465   point-like   -0.3952    0.0899
   08:13:30.13   +06:05:18.95    0.2520    0.0085   0.0074   254.8612   165.6384   -16.8608    0.1027    0.0103   0.0019   124.0663    73.5952   -14.9577   extended     -0.9143    0.0682
   07:53:45.97   +00:29:15.18    0.1972    0.0047   0.0067   238.4995   165.2344   -17.0542    0.1024    0.0102   0.0016   119.1130    73.8568   -15.0934   point-like   -0.7861    0.0655
   07:43:59.78   +06:38:30.22    0.1396    0.0090   0.0081   287.7142   142.4027   -17.4587    0.1019    0.0003   0.0021   124.7890    73.0149   -14.8968   point-like   -0.4004    0.0905
   08:11:27.08   +04:16:37.98       nan       nan      nan        nan        nan        nan    0.1012    0.0101   0.0018   118.6430    73.4110   -14.9983   point-like       nan       nan
   07:44:33.45   +06:42:03.07    0.1914    0.0091   0.0081   254.4970   160.9846   -17.4000    0.1006    0.0101   0.0020   126.8729    75.4248   -14.7864   point-like   -0.5842    0.1118
   08:07:47.17   +05:49:42.53    0.1995    0.0077   0.0067   243.9012   174.4651   -16.4581    0.1005    0.0101   0.0018   120.5621    72.8354   -15.0795   point-like   -0.5398    0.1013
   07:53:46.76   +04:44:54.21    0.2535    0.0094   0.0083   245.6855   166.5466   -17.2838    0.1000    0.0013   0.0018   120.8166    73.5172   -15.1818   point-like   -1.0560    0.0692
   08:03:06.28   +02:44:40.56    0.5294    0.0529   0.0077   288.0771   224.2825   -17.5726    0.0998    0.0006   0.0015   119.2611    75.9392   -15.2743   point-like   -1.7565    0.1234
   08:08:57.67   +02:51:33.21    0.1675    0.0089   0.0085   230.9095   165.4329   -17.2924    0.0997    0.0100   0.0015   117.6690    74.0838   -15.0493   point-like   -0.5002    0.0785
   07:50:07.58   +05:47:30.81    0.1336    0.0004   0.0071   238.5588   152.0979   -17.9495    0.0996    0.0100   0.0017   124.0410    74.2665   -15.0513   extended     -0.2461    0.0794
   08:10:16.22   +07:19:49.69    0.1296    0.0075   0.0069   249.2871   159.2613   -16.7985    0.0993    0.0099   0.0018   123.8931    76.6140   -14.9871   point-like   -0.2218    0.0865
   08:00:01.45   +07:14:00.04    0.1687    0.0076   0.0067   246.9352   168.4256   -17.0093    0.0991    0.0099   0.0017   125.7826    74.6494   -14.8398   extended     -0.6164    0.1212
   08:15:41.88   +02:25:22.85    0.2632    0.0106   0.0104   236.8784   153.3257   -17.0880    0.0989    0.0003   0.0018   119.1383    73.3178   -14.9458   point-like   -1.0845    0.0464
   08:07:24.19   +04:14:17.18    0.2136    0.0082   0.0077   248.9543   156.8860   -16.7989    0.0987    0.0006   0.0017   122.7367    75.2538   -15.0013   point-like   -0.8521    0.0370
   08:15:25.65   +02:25:48.62    0.2676    0.0109   0.0103   241.7388   154.3994   -17.0217    0.0986    0.0001   0.0018   122.3348    73.3611   -14.7716   point-like   -1.0965    0.0395
   08:08:23.93   +01:27:05.95    0.2065    0.0036   0.0082   255.2673   156.3313   -17.7879    0.0983    0.0098   0.0013   122.3980    86.7037   -15.5915   point-like   -0.7048    0.0467
   08:00:19.66   +02:03:31.80    0.0634    0.0063   0.0075   216.6580   139.9236   -17.4575    0.0980    0.0009   0.0014   117.6464    72.9656   -15.0573   point-like    0.3799    0.1607
   07:52:54.12   +02:44:12.56    0.1582    0.0086   0.0080   240.4502   162.7143   -17.4293    0.0978    0.0005   0.0017   126.5699    75.1056   -14.6380   point-like   -0.5528    0.0797
   07:51:56.76   +03:15:20.75    0.2246    0.0142   0.0072   298.5407   161.8628   -17.4456    0.0976    0.0098   0.0017   198.6713    80.7356   -16.0557   point-like   -0.7323    0.2076
   08:01:30.15   +06:11:49.79    0.1599    0.0073   0.0064   261.7782   159.4943   -17.2763    0.0967    0.0004   0.0017   121.5790    75.8105   -14.9933   extended     -0.5995    0.0585
   07:43:11.85   +05:54:00.12    0.2133    0.0091   0.0086   243.8380   159.0349   -17.2284    0.0964    0.0096   0.0021   122.7691    76.8037   -15.3028   point-like   -0.7645    0.0858
   08:00:35.77   +06:10:18.85    0.1636    0.0070   0.0064   252.1868   156.1170   -16.5994    0.0963    0.0005   0.0018   122.2821    73.4145   -14.9160   point-like   -0.6267    0.0621
   07:50:23.06   +04:07:02.11    0.1994    0.0086   0.0079   235.5144   171.7953   -17.2928    0.0961    0.0007   0.0018   120.8229   107.4648   -16.8029   point-like   -0.8098    0.0662
   08:01:07.14   +08:52:34.18    0.2144    0.0091   0.0079   253.0435   168.1820   -16.9435    0.0959    0.0010   0.0021   124.0519    76.2016   -15.0067   point-like   -0.8982    0.0591
   08:09:28.45   +08:09:13.52    0.1457    0.0079   0.0068   262.6919   160.1772   -16.9589    0.0958    0.0004   0.0020   122.1758    75.1213   -14.9959   extended     -0.4997    0.0871
   07:57:12.28   +05:50:59.76    0.0836    0.0077   0.0076   241.5460   153.0884   -16.9180    0.0956    0.0008   0.0016   123.1713    76.8386   -14.8654   point-like    0.1176    0.1020
   08:07:12.67   +08:25:17.29       nan       nan      nan        nan        nan        nan    0.0955    0.0001   0.0020   123.6630    74.3677   -14.7296   extended     -0.8550    0.1898
   07:45:06.88   +07:59:04.76    0.2883    0.0051   0.0087   295.7575   193.5652   -17.5624    0.0951    0.0002   0.0019   122.9042    72.4310   -15.0234   point-like   -1.2376    0.0231
   07:54:29.56   +05:00:55.23    0.2111    0.0051   0.0084   241.8311   200.8602   -15.2600    0.0950    0.0008   0.0017   129.2838   113.9184   -12.0187   point-like   -0.8941    0.0439
   08:14:13.20   +03:12:29.18    0.2860    0.0128   0.0086   259.1591   228.0115    76.1779    0.0946    0.0002   0.0018   119.1749    74.0199   -14.8087   point-like   -1.2316    0.0481
   08:01:05.40   +01:53:55.30    0.1687    0.0059   0.0070   237.2476   158.3152   -17.3160    0.0945    0.0019   0.0013   118.4389    80.1230   -15.0853   point-like   -0.6449    0.0488
   08:08:29.13   +06:09:35.83       nan       nan      nan        nan        nan        nan    0.0942    0.0007   0.0017   122.2034    74.9697   -14.8091   point-like       inf       inf
   08:12:34.79   +05:33:05.51    0.1894    0.0083   0.0076   242.5325   164.2702   -16.7041    0.0940    0.0016   0.0017   120.2531    73.6725   -14.9344   point-like   -0.7913    0.0435
   08:15:53.10   +06:38:59.00    0.1759    0.0083   0.0087   246.9315   154.3036   -16.7381    0.0940    0.0009   0.0021   120.5101    74.1417   -14.7988   point-like   -0.7291    0.0660
   08:11:02.35   +01:29:07.15    0.2163    0.0091   0.0089   224.5482   165.3118   -16.8210    0.0939    0.0002   0.0014   113.2635    97.2359   -13.2452   extended     -0.9618    0.0619
   08:15:11.97   +04:28:14.70    0.2506    0.0097   0.0089   243.9963   160.5013   -17.2462    0.0937    0.0021   0.0018   120.6802    73.4433   -15.1270   point-like   -1.0935    0.0363
   08:03:43.28   +04:21:54.51    0.1722    0.0043   0.0086   240.2767   161.5299   -17.8680    0.0936    0.0094   0.0016   124.3903    72.9231   -15.0026   point-like   -0.6137    0.0705
   08:18:32.43   +03:55:02.80    0.2323    0.0112   0.0098   254.3746   165.7024   -17.3147    0.0936    0.0007   0.0018   122.9016    75.5974   -15.2230   extended     -1.0309    0.0648
   08:11:24.54   +07:42:08.79    0.1961    0.0087   0.0076   247.3487   163.8004   -17.0387    0.0936    0.0094   0.0020   119.5186    82.0645   -14.5516   extended     -0.7244    0.0946
   07:50:02.80   +08:23:44.14    0.0678    0.0070   0.0081   215.9109   145.1583   -18.1366    0.0935    0.0005   0.0020   131.3423    74.0264   -14.9837   extended      0.2916    0.1420
   07:54:49.55   +01:52:49.34    0.2275    0.0087   0.0081   241.0162   161.7544   -17.0666    0.0931    0.0015   0.0018   116.4558    71.5070   -15.1268   point-like   -1.0134    0.0615
   08:07:19.68   +06:07:55.13    0.1560    0.0067   0.0063   247.5197   157.5462   -17.3789    0.0930    0.0001   0.0017   124.9899    79.3517   -15.1258   point-like   -0.6058    0.0632
   08:03:12.80   +04:41:49.34    0.2253    0.0085   0.0078   242.0420   163.0388   -17.3759    0.0928    0.0093   0.0017   117.5789    78.1103   -14.8590   point-like   -0.8589    0.0752
   08:08:47.99   +02:34:17.29    0.2683    0.0096   0.0085   257.4769   159.7778   -17.5056    0.0926    0.0093   0.0015   118.5018    73.1737   -15.0372   point-like   -1.1960    0.0753
   07:50:53.95   +00:55:31.54       nan       nan      nan        nan        nan        nan    0.0926    0.0093   0.0018   117.2227    72.8503   -15.0117   point-like   -1.4275    0.2284
   07:47:22.79   +07:42:52.05    0.1803    0.0114   0.0088   258.8386   163.9535   -17.4290    0.0924    0.0092   0.0020   124.8011    72.9666   -14.7926   point-like   -0.7265    0.1040
   07:59:37.41   +02:27:35.50    0.4631    0.0463   0.0082   310.5505   254.0183    68.9055    0.0923    0.0005   0.0015   114.5006    74.5528   -14.9699   point-like   -1.8360    0.1431
   08:09:23.36   +00:58:46.28    0.1943    0.0078   0.0076   229.7642   162.4698   -16.9395    0.0923    0.0007   0.0014   117.6163    76.4870   -15.1834   point-like   -0.8486    0.0505
   07:53:40.38   +02:17:27.16    0.1884    0.0089   0.0082   247.1521   162.1048   -17.0608    0.0920    0.0004   0.0017   120.8797    74.9691   -14.8246   point-like   -0.8143    0.0389
   08:10:28.20   +00:54:04.61    0.2379    0.0082   0.0079   230.0724   163.2247   -17.4805    0.0919    0.0092   0.0015   116.5575    75.5035   -14.9825   point-like   -1.0098    0.0772
   07:56:33.19   +05:10:31.74    0.1490    0.0033   0.0085   228.0099   170.9943   -16.9672    0.0914    0.0091   0.0017   118.4758    78.0135   -15.3691   point-like   -0.4291    0.1004
   07:52:17.34   +06:05:15.80       nan       nan      nan        nan        nan        nan    0.0911    0.0091   0.0016   125.0865    72.3008   -15.1205   point-like       nan       nan
   07:45:09.03   +07:14:02.16    0.2450    0.0141   0.0091   340.4212   178.2954   -19.2513    0.0911    0.0091   0.0019   122.0789    71.6657   -14.8094   point-like   -1.0392    0.1206
   08:09:26.23   +07:51:02.66    0.1516    0.0080   0.0069   245.6664   168.5377   -16.7190    0.0910    0.0091   0.0020   128.0509    74.2584   -14.7542   point-like   -0.5006    0.1044
   07:46:47.17   +02:38:16.78    0.1411    0.0080   0.0076   233.8859   163.0840   -17.5363    0.0909    0.0022   0.0020   115.5782    74.5311   -15.1566   point-like   -0.5007    0.0588
   07:42:35.23   +05:26:57.00    0.2296    0.0040   0.0090   252.4927   173.2349   -16.9645    0.0904    0.0090   0.0024   124.4727    75.2056   -14.6793   extended     -0.8762    0.0866
   07:48:33.47   +02:33:53.20    0.1991    0.0085   0.0074   250.6549   168.3141   -18.1857    0.0904    0.0006   0.0019   119.0067    74.8002   -15.0654   point-like   -0.8927    0.0589
   08:05:03.00   +03:15:25.55       nan       nan      nan        nan        nan        nan    0.0903    0.0005   0.0015   118.9922    73.1510   -15.0492   extended         nan       nan
   08:14:38.51   +05:33:34.61    0.1447    0.0089   0.0080   249.6507   161.2513   -17.2283    0.0903    0.0090   0.0017   120.0216    76.4792   -14.9340   extended     -0.3364    0.1321
   07:53:54.52   +00:24:54.16    0.3991    0.0049   0.0067   239.5257   165.7605   -17.1617    0.0903    0.0004   0.0016   118.8101    73.8497   -14.8724   point-like   -1.6573    0.0200
   08:03:01.96   +07:17:42.44    0.1365    0.0079   0.0065   283.3264   158.0780   -17.0993    0.0902    0.0058   0.0018   188.9257    70.7463   -14.8724   point-like   -0.4287    0.1129
   08:03:11.06   +02:58:37.61    0.1925    0.0084   0.0081   236.7955   158.3583   -17.3520    0.0897    0.0008   0.0015   120.7329    76.3731   -15.0365   extended     -0.8532    0.0554
   08:09:47.32   +05:01:09.15    0.2079    0.0230   0.0073   227.0437   213.4307   -19.2222    0.0897    0.0090   0.0018   118.8314    74.0041   -15.0142   extended     -0.7781    0.2081
   07:58:32.47   +02:34:02.91    0.0883    0.0084   0.0088   219.8198   156.6121   -17.0470    0.0896    0.0002   0.0015   119.4273    73.4086   -14.9895   point-like   -0.0630    0.2203
   07:48:32.04   +07:08:44.71    0.1693    0.0091   0.0087   242.1299   157.0513   -17.1863    0.0896    0.0090   0.0018   123.3876    77.2629   -15.2959   point-like   -0.6875    0.1204
   08:08:07.58   +09:18:07.05    0.0751    0.0069   0.0074   231.8501   143.6291   -17.1852    0.0894    0.0010   0.0021   120.8896    72.8578   -14.7374   point-like    0.1700    0.0727
   08:06:53.26   +08:27:55.35       nan       nan      nan        nan        nan        nan    0.0893    0.0001   0.0020   122.9100    80.4238   -14.7140   point-like       nan       nan
   08:05:56.09   +04:19:47.38    0.1668    0.0106   0.0086   265.6490   155.5319   -17.0724    0.0891    0.0089   0.0017   122.6419    72.2288   -14.7937   point-like   -0.6679    0.0819
   07:42:09.56   +04:43:54.34    0.1314    0.0088   0.0085   248.2367   151.3117   -17.2260    0.0889    0.0016   0.0022   120.6340    73.0433   -15.2559   extended     -0.4627    0.1023
   07:46:52.21   +03:29:25.22    0.1481    0.0091   0.0079   261.7289   162.0404   -17.1245    0.0888    0.0007   0.0019   125.9125    73.0856   -15.0612   point-like   -0.5769    0.0467
   08:00:20.19   +02:53:20.62    0.1246    0.0091   0.0085   224.2061   167.8339   -17.0226    0.0887    0.0089   0.0014   117.9730    74.7635   -15.0729   point-like   -0.3154    0.1257
   07:41:26.61   +06:05:34.73    0.1799    0.0096   0.0086   265.9514   153.5885   -17.1742    0.0882    0.0004   0.0021   123.3800    72.7652   -15.0561   point-like   -0.8219    0.0679
   08:06:19.23   +05:59:51.76    0.1079    0.0070   0.0065   240.9446   161.2115   -17.0774    0.0882    0.0008   0.0018   121.9043    73.4848   -14.8870   point-like   -0.2686    0.0704
   07:49:10.83   +06:38:40.25    0.1583    0.0081   0.0078   239.2835   155.5005   -17.3070    0.0881    0.0088   0.0019   123.4109    75.0089   -14.7928   point-like   -0.5131    0.1250
   08:18:49.17   +06:25:09.32       nan       nan      nan        nan        nan        nan    0.0879    0.0088   0.0020   123.8587    73.9978   -14.5987   point-like       nan       nan
   08:02:59.77   +01:38:17.78    0.1864    0.0086   0.0070   248.7844   182.5013   -18.0011    0.0879    0.0088   0.0013   121.7987    72.6721   -15.0059   point-like   -0.6070    0.1108
   08:04:21.83   +02:35:15.51    0.2296    0.0089   0.0079   239.1729   172.2399   -16.3420    0.0876    0.0005   0.0015   116.9416    79.3685   -14.5245   point-like   -1.0997    0.0551
   07:46:37.29   +07:31:10.76    0.1638    0.0134   0.0089   332.4099   178.2529   -19.7334    0.0874    0.0087   0.0021   128.6914    75.2956   -15.0392   point-like   -0.6782    0.0858
   08:14:21.63   +03:24:18.80    0.1550    0.0084   0.0087   221.2276   158.8333   -16.9972    0.0874    0.0087   0.0018   121.2290    72.9170   -15.0179   point-like   -0.5283    0.0859
   07:43:09.32   +04:34:04.36    0.1657    0.0092   0.0083   262.8605   154.6041   -17.2162    0.0874    0.0006   0.0022   118.1258    73.7208   -15.0837   point-like   -0.7352    0.0578
   07:59:55.21   +09:32:49.86    0.2101    0.0099   0.0080   260.5408   168.1238   -17.0698    0.0872    0.0006   0.0020   121.5348    83.1722   -14.7138   point-like   -0.9789    0.0746
   07:57:39.04   +09:32:33.85    0.1186    0.0081   0.0077   242.4061   159.5934   -17.4076    0.0870    0.0008   0.0021   125.9197    71.9677   -14.7325   point-like   -0.4054    0.1201
   07:58:43.37   +08:18:36.41    0.1051    0.0078   0.0080   231.6783   152.6742   -17.4120    0.0867    0.0006   0.0019   122.0380    76.4908   -15.2108   point-like   -0.2389    0.1269
   07:54:59.14   +06:44:56.78       nan       nan      nan        nan        nan        nan    0.0865    0.0001   0.0018   122.3596    84.1105   -15.1371   extended     -1.3219    0.1427
   07:59:45.12   +02:29:48.52       nan       nan      nan        nan        nan        nan    0.0864    0.0005   0.0015   116.6767    74.4197   -14.7897   point-like   -1.7924    0.4668
   08:08:21.73   +04:52:59.74    0.1698    0.0081   0.0074   248.2030   159.6348   -17.1112    0.0862    0.0010   0.0018   117.4309    71.4654   -14.9299   point-like   -0.7917    0.0597
   07:42:26.51   +05:23:31.62    0.1230    0.0029   0.0090   234.2854   155.3975   -17.2638    0.0858    0.0010   0.0024   129.8506    73.3344   -14.9231   point-like   -0.4004    0.0213
   07:59:11.63   +06:14:34.23    0.2263    0.0125   0.0069   289.0543   171.7032   -16.1347    0.0857    0.0086   0.0017   122.1498    74.4353   -14.7603   extended     -0.9402    0.1118
   07:49:25.55   +03:10:05.15    0.1240    0.0077   0.0076   231.0707   157.9779   -17.7288    0.0855    0.0086   0.0018   116.1341    70.6915   -15.1676   point-like   -0.3979    0.1310
   07:44:30.78   +07:18:14.73    0.1600    0.0097   0.0091   256.4083   148.6918   -17.2374    0.0854    0.0085   0.0019   125.3729    76.2111   -15.3398   point-like   -0.6058    0.1379
   08:06:31.57   +01:37:39.26    0.1920    0.0083   0.0081   232.3706   160.4586   -17.1546    0.0854    0.0085   0.0014   117.4417    73.4096   -14.9536   point-like   -0.7073    0.0729
   07:52:00.18   +03:20:23.50    0.1724    0.0124   0.0072   242.4815   158.7157   -16.8835    0.0854    0.0001   0.0017   125.5111    76.9960   -14.4522   point-like   -0.8057    0.0957
   08:15:32.13   +03:24:08.87    0.0652    0.0085   0.0090   211.2916   162.6489   -17.4341    0.0853    0.0007   0.0018   117.7681    72.6514   -15.0475   point-like    0.1869    0.1494
   07:59:17.62   +08:04:41.92    0.1313    0.0041   0.0078   249.6555   153.1122   -17.1261    0.0853    0.0011   0.0021   123.2225    72.8730   -14.9223   point-like   -0.4905    0.0565
   08:09:37.42   +03:18:07.77       nan       nan      nan        nan        nan        nan    0.0852    0.0007   0.0016   118.5113    75.0755   -14.8166   point-like       nan       nan
   08:02:15.59   +09:50:12.80    0.2249    0.0126   0.0099   275.3882   170.7086   -16.7730    0.0850    0.0003   0.0021   143.7243    72.9857   -14.9460   point-like   -1.1141    0.0669
   07:56:50.97   +02:57:50.13    0.2511    0.0116   0.0088   309.1559   159.3183   -17.9421    0.0850    0.0085   0.0017   140.8477    74.9108   -15.7437   point-like   -1.0489    0.1382
   07:45:24.70   +05:07:26.64       nan       nan      nan        nan        nan        nan    0.0847    0.0009   0.0018   121.1746    74.6772   -14.9346   point-like   -1.1689    0.6233
   07:53:13.33   +04:21:19.83    0.1520    0.0085   0.0080   249.3289   156.6742   -17.3966    0.0845    0.0084   0.0016   126.5376    74.3914   -15.1316   point-like       nan       nan
   08:07:05.84   +07:02:40.10    0.1327    0.0067   0.0063   240.8780   159.9535   -17.5143    0.0845    0.0014   0.0018   123.8387    74.2902   -14.8791   point-like   -0.5158    0.0672
   07:51:02.49   +01:45:08.12    0.1834    0.0008   0.0070   236.6535   162.5494   -17.1276    0.0841    0.0084   0.0016   127.7014    72.1785   -15.1356   point-like   -0.7759    0.0759
   07:59:56.23   +09:00:08.02    0.1805    0.0092   0.0076   245.8342   180.4841   -17.5762    0.0839    0.0014   0.0020   125.9313    74.0655   -14.6966   point-like   -0.8743    0.0900
   08:02:20.52   +07:11:38.88    0.1405    0.0077   0.0064   231.7738   193.6243   -17.2327    0.0839    0.0084   0.0018   120.9276    73.7863   -14.9749   point-like   -0.4022    0.1436
   07:53:48.91   +00:52:51.92    0.1475    0.0070   0.0068   232.3958   160.1221   -17.3413    0.0839    0.0008   0.0016   117.1191    73.1700   -15.1058   point-like   -0.6395    0.0880
   08:02:23.27   +09:29:30.52    0.5370    0.0127   0.0091   277.5848   204.4439   -15.8774    0.0839    0.0010   0.0022   119.1541    88.0667   -14.2601   point-like   -2.0964    0.0980
   07:49:35.99   +05:52:08.94    0.1605    0.0082   0.0073   243.4205   159.3989   -17.1420    0.0832    0.0083   0.0016   121.8813    72.5296   -15.2458   point-like   -0.6531    0.1161
   08:18:19.12   +06:23:27.63    0.1946    0.0092   0.0081   245.0718   164.2182   -16.7939    0.0832    0.0083   0.0021   121.0389    77.8555   -15.2411   point-like   -0.7309    0.1047
   07:49:23.00   +06:58:12.30    0.2157    0.0130   0.0086   265.3316   224.6609    77.3972    0.0832    0.0012   0.0018   121.2424   117.6402   -16.5551   point-like   -1.0805    0.0730
   07:43:35.87   +02:17:57.73    0.1096    0.0081   0.0080   227.7935   163.8579   -17.4204    0.0829    0.0009   0.0023   124.4239    76.6937   -15.4248   point-like   -0.3372    0.1076
   07:47:56.89   +08:11:45.34    0.1988    0.0095   0.0085   254.3119   160.1131   -17.5238    0.0826    0.0007   0.0020   124.0228    73.6638   -14.8748   point-like   -0.9806    0.0393
   08:06:26.60   +07:35:33.72    0.1484    0.0074   0.0064   252.9102   169.1021   -17.3312    0.0826    0.0083   0.0018   121.2591    77.6812   -14.8520   point-like   -0.5481    0.1149
   07:56:32.27   +03:44:47.48    0.1854    0.0089   0.0085   240.7444   157.1513   -17.5776    0.0826    0.0083   0.0016   117.1911    75.3355   -14.8391   point-like   -0.8474    0.0851
   07:59:40.62   +02:46:09.83    0.1573    0.0093   0.0085   256.5057   154.2334   -17.1950    0.0823    0.0082   0.0015   119.3634    74.6038   -14.8737   point-like   -0.5494    0.2062
   08:10:16.64   +01:56:08.43    0.2450    0.0091   0.0086   236.4088   164.7315   -16.8169    0.0823    0.0002   0.0015   114.4066    72.5498   -15.0055   point-like   -1.2205    0.0352
   07:47:19.75   +02:42:05.88    0.1138    0.0068   0.0076   239.9253   151.6676   -17.5570    0.0820    0.0022   0.0020   124.9267    73.1745   -14.8223   point-like   -0.3717    0.0949
   07:52:07.29   +04:34:49.22    0.1799    0.0088   0.0079   252.5776   161.8794   -17.1371    0.0818    0.0011   0.0017   121.2792    75.1787   -14.9889   point-like   -0.8875    0.0508
   08:05:43.21   +01:31:53.16    0.1817    0.0085   0.0079   232.6848   167.3431   -17.4715    0.0817    0.0001   0.0013   116.3019    75.6262   -15.2609   point-like   -0.9303    0.0858
   08:09:40.06   +07:53:16.68    0.1333    0.0075   0.0070   244.9103   157.6465   -16.5072    0.0812    0.0005   0.0020   126.3931    79.4487   -14.4388   point-like   -0.5594    0.0833
   07:43:53.76   +07:42:09.76    0.1292    0.0090   0.0083   250.5847   156.5864   -17.3213    0.0810    0.0006   0.0019   120.2486    71.5329   -15.0056   point-like   -0.5698    0.1371
   07:58:41.58   +01:04:31.55    0.1644    0.0073   0.0069   232.8746   160.7454   -17.3264    0.0810    0.0081   0.0015   113.3344    73.7526   -15.0933   point-like   -0.6794    0.1331
   07:57:12.75   +09:48:44.95    0.0954    0.0005   0.0077   247.3488   142.6668   -17.8425    0.0805    0.0080   0.0021   124.6756    78.2837   -15.0372   point-like   -0.0410    0.1484
   08:06:28.09   +07:24:44.27    0.1752    0.0084   0.0064   263.3096   187.6661   -18.2579    0.0803    0.0004   0.0018   134.5469   101.5185   -17.1474   point-like   -0.8949    0.0756
   08:00:14.57   +09:34:58.36    0.2036    0.0096   0.0081   260.6497   161.7791   -17.0990    0.0803    0.0080   0.0020   124.8016    72.6364   -14.7203   point-like   -1.0084    0.0852
   08:03:13.25   +06:56:37.19       nan       nan      nan        nan        nan        nan    0.0802    0.0080   0.0018   121.7868    73.2736   -15.4505   point-like       nan       nan
   07:59:43.24   +00:47:26.15    0.1973    0.0083   0.0066   249.9495   184.6587   -16.2836    0.0801    0.0080   0.0014   110.1464    81.0874   -14.6046   point-like   -0.7549    0.1836
   07:45:33.42   +08:00:39.96    0.1369    0.0090   0.0085   252.6792   152.7457   -17.0396    0.0800    0.0008   0.0019   124.8982    71.9043   -15.0003   extended     -0.6064    0.1538
   08:14:45.69   +02:50:24.74    0.2317    0.0104   0.0091   240.0939   173.7860   -17.9119    0.0800    0.0014   0.0017   114.8582   100.3697   -15.4910   point-like   -1.1938    0.0450
   08:08:15.55   +04:10:19.89    0.1468    0.0097   0.0076   231.1127   225.9617    73.0370    0.0799    0.0004   0.0017   119.8038    74.1214   -14.9014   point-like   -0.7533    0.1142
   07:45:38.75   +03:19:34.57    0.1613    0.0084   0.0083   245.9906   150.4207   -17.1150    0.0798    0.0080   0.0020   119.1720    71.7939   -15.1361   extended     -0.8309    0.0930
   07:59:04.62   +00:22:34.63    0.1183    0.0068   0.0066   238.9535   157.6223   -17.5403    0.0797    0.0007   0.0014   115.8183    73.8476   -15.1920   point-like   -0.4362    0.1186
   08:03:38.52   +06:47:20.66    0.0870    0.0131   0.0062   259.8510   155.8782   -16.9327    0.0797    0.0004   0.0018   123.0705    90.0618   -16.0481   point-like   -0.3587    0.2846
   07:55:54.85   +07:40:00.70    0.0956    0.0073   0.0074   230.0771   154.7924   -17.1814    0.0796    0.0005   0.0018   127.2911    76.0551   -15.1896   extended     -0.2201    0.1236
   08:04:02.66   +04:57:22.67    0.1252    0.0071   0.0072   227.7252   156.1130   -17.4085    0.0795    0.0001   0.0017   119.7393    71.7788   -15.1824   point-like   -0.5381    0.0987
   07:52:18.15   +01:32:43.91    0.0281    0.0057   0.0070   189.1107   154.1936   -16.6302    0.0784    0.0009   0.0016   115.9379    72.6664   -15.3791   point-like    0.9750    0.3246
   08:04:40.20   +00:23:58.90    0.1851    0.0078   0.0072   235.9371   167.6755   -17.2637    0.0783    0.0078   0.0014   118.6369    72.6555   -14.8779   point-like   -0.8483    0.0822
   08:06:10.68   +02:03:27.71    0.1747    0.0072   0.0081   244.1231   160.2612   -17.2772    0.0779    0.0006   0.0014   117.4423    73.5270   -15.0867   point-like   -0.9100    0.0652
   07:54:03.49   +09:28:00.43    0.1544    0.0119   0.0082   245.7843   169.8063   -17.0586    0.0777    0.0000   0.0020   123.8704    73.9733   -14.7733   point-like   -0.5374    0.1045
   08:03:22.87   +08:48:37.06    0.2994    0.0163   0.0077   424.1377   163.9925   -16.3051    0.0776    0.0078   0.0020   121.5735    79.0045   -14.9833   point-like   -1.4620    0.0985
   08:11:56.38   +01:34:37.37    0.2415    0.0085   0.0093   234.9959   155.7638   -16.9597    0.0774    0.0077   0.0015   124.8210    70.9560   -15.2170   point-like   -1.1092    0.0857
   08:13:22.83   +08:11:41.34    0.1523    0.0012   0.0075   243.8898   174.0035   -16.1709    0.0773    0.0077   0.0020   125.0215    74.0229   -14.8678   point-like   -0.5816    0.0931
   07:50:40.15   +07:30:05.01    0.1346    0.0086   0.0079   251.5593   158.7082   -16.9680    0.0773    0.0014   0.0018   129.0812    75.5129   -14.6747   point-like   -0.6614    0.0950
   08:10:45.47   +05:29:15.32    0.1814    0.0082   0.0074   248.0484   164.5153   -17.1326    0.0773    0.0007   0.0016   117.7435    77.5255   -14.6069   point-like   -0.9733    0.0747
   08:03:00.42   +08:47:55.99    0.1370    0.0080   0.0078   238.4583   155.1225   -17.3273    0.0772    0.0002   0.0020   124.3863    72.8832   -15.2623   point-like   -0.6429    0.0526
   08:06:17.48   +04:28:23.09    0.2080    0.0109   0.0082   232.0693   211.5729   -17.4153    0.0772    0.0077   0.0017   120.7156    75.9428   -14.8906   point-like   -0.9059    0.1239
   08:04:29.88   +01:55:34.58    0.1496    0.0078   0.0075   239.3655   155.2337   -17.0733    0.0771    0.0011   0.0014   119.5014    77.3086   -15.6183   point-like   -0.7625    0.0947
   08:02:27.96   +09:30:33.17       nan       nan      nan        nan        nan        nan    0.0769    0.0010   0.0022   117.8344    90.3451   -13.9770   point-like       nan       nan
   07:50:31.51   +03:19:57.59    0.1282    0.0046   0.0071   240.9634   155.6805   -17.4303    0.0769    0.0077   0.0018   116.2078    78.5965   -15.2813   extended     -0.5782    0.0771
   07:45:45.10   +03:31:45.01    0.2571    0.0127   0.0083   305.0960   195.1796   -17.7260    0.0768    0.0077   0.0020   121.3018    71.9647   -14.7214   point-like   -1.1241    0.1531
   08:02:09.27   +02:43:45.05       nan       nan      nan        nan        nan        nan    0.0766    0.0077   0.0015   117.5064    75.0068   -15.0782   point-like   -1.1883    0.1980
   08:07:27.64   +06:59:11.74    0.1417    0.0077   0.0064   263.3818   169.9402   -17.5641    0.0766    0.0007   0.0018   125.9630    78.7812   -15.2104   point-like   -0.7239    0.1066
   08:10:23.49   +04:52:46.73    0.0998    0.0075   0.0076   242.2400   147.4596   -16.7120    0.0765    0.0004   0.0018   121.0011    73.2888   -15.0756   point-like   -0.3868    0.1249
   08:18:19.91   +05:29:15.39    0.1812    0.0105   0.0084   245.6314   192.1215   -17.5070    0.0764    0.0084   0.0020   116.5591    74.1804   -14.7545   point-like   -0.7400    0.1549
   08:04:40.94   +01:38:02.77    0.1812    0.0078   0.0075   242.7342   154.0551   -17.3229    0.0762    0.0076   0.0014   116.2885    72.8369   -15.1547   extended     -0.7348    0.0910
   08:10:17.09   +02:30:03.83    0.2552    0.0094   0.0086   249.3176   160.5655   -17.1776    0.0760    0.0076   0.0016   116.5335    85.3947   -14.6866   point-like   -1.2047    0.0638
   08:10:10.14   +01:23:07.02    0.1430    0.0085   0.0083   230.6481   160.9985   -17.2139    0.0759    0.0007   0.0014   118.0679    74.3168   -15.0482   point-like   -0.7207    0.0837
   08:10:37.35   +03:32:02.84    0.1643    0.0038   0.0084   232.4792   155.8382   -17.0551    0.0757    0.0076   0.0017   125.5438    73.6878   -14.6467   point-like   -0.7173    0.0972
   07:59:30.73   +00:18:12.38    0.1026    0.0059   0.0066   219.1713   149.0499   -17.4085    0.0757    0.0004   0.0014   117.6168    72.2432   -14.9657   point-like   -0.3545    0.0743
   07:45:16.24   +07:54:21.43    0.1890    0.0038   0.0086   259.0158   163.2839   -18.0214    0.0756    0.0002   0.0020   122.6587    72.3059   -14.9988   point-like   -1.0252    0.0477
   08:02:11.69   +03:43:39.42    0.1526    0.0087   0.0085   239.5850   154.4218   -16.8904    0.0753    0.0004   0.0015   118.3021    73.2141   -14.8998   point-like   -0.8532    0.0971
   08:12:19.64   +08:25:18.24    0.2223    0.0104   0.0075   254.4835   205.9067   -17.7924    0.0751    0.0075   0.0021   124.7633    76.1215   -15.2786   point-like   -1.0241    0.1045
   07:49:17.24   +08:54:44.22       nan       nan      nan        nan        nan        nan    0.0749    0.0006   0.0020   159.6937    78.4510   -16.3895   point-like       nan       nan
   08:03:58.72   +03:47:16.44    0.1508    0.0087   0.0087   240.2981   159.3842   -16.8893    0.0747    0.0075   0.0016   127.7209    75.9744   -14.7197   point-like   -0.6732    0.1291
   07:47:47.69   +08:43:50.18    0.0897    0.0037   0.0081   264.3016   150.8007   -17.2578    0.0747    0.0001   0.0020   128.7586    73.0127   -14.8636   point-like   -0.2078    0.0322
   07:51:57.99   +02:47:12.89    0.1320    0.0096   0.0079   304.0763   150.1335   -17.1010    0.0746    0.0007   0.0017   119.7300    72.6020   -15.2414   point-like   -0.6537    0.1164
   07:50:13.97   +08:42:23.27    0.1552    0.0155   0.0081   287.0489   155.5214   -17.2194    0.0744    0.0018   0.0020   151.5821    75.0167   -14.9701   point-like   -0.8516    0.1941
   07:45:45.76   +02:35:19.28    0.1476    0.0081   0.0078   244.7202   153.0891   -17.3233    0.0743    0.0011   0.0022   137.6082    73.3128   -14.3748   point-like   -0.7876    0.1361
   08:05:58.68   +05:22:24.79    0.1307    0.0072   0.0070   235.3996   158.2193   -17.3591    0.0741    0.0012   0.0016   115.5038    80.8290   -14.3046   point-like   -0.6569    0.0827
   07:42:42.31   +06:52:31.01    0.1582    0.0105   0.0089   259.9687   163.7635   -17.4915    0.0740    0.0006   0.0019   117.8163    98.0802   -16.1071   extended     -0.8517    0.0909
   07:41:29.36   +05:11:11.19    0.0969    0.0082   0.0088   228.2516   147.0521   -17.7892    0.0740    0.0011   0.0024   126.1846    73.3557   -15.2392   point-like   -0.3311    0.1102
   07:54:02.40   +03:27:16.08    0.1206    0.0076   0.0074   257.4759   145.8647   -16.7856    0.0738    0.0008   0.0017   137.6777    72.3633   -14.5799   point-like   -0.5394    0.1509
   07:53:36.07   +06:39:42.23    0.1113    0.0111   0.0071   239.3322   152.8181   -17.2965    0.0736    0.0006   0.0017   124.4155    78.6388   -14.5563   extended     -0.4973    0.1122
   08:03:27.07   +04:42:50.39    0.1035    0.0072   0.0077   248.5349   149.1802   -17.1917    0.0733    0.0015   0.0017   118.2998    72.2719   -15.1115   point-like   -0.4097    0.1285
   07:49:31.80   +05:33:06.45    0.1821    0.0084   0.0071   255.6951   164.9619   -17.2480    0.0732    0.0005   0.0017   144.7658    88.7197   -13.2026   point-like   -1.0463    0.0850
   08:07:45.75   +04:11:08.95       nan       nan      nan        nan        nan        nan    0.0729    0.0003   0.0017   123.7929    74.8603   -14.9547   point-like       nan       nan
   08:04:09.79   +03:42:29.81    0.2168    0.0104   0.0086   241.5161   183.2949   -18.4909    0.0729    0.0032   0.0016   114.7161    81.5725   -15.6511   point-like   -1.1848    0.0772
   07:50:56.69   +02:16:55.23    0.1273    0.0075   0.0074   225.2029   158.4869   -17.1147    0.0725    0.0002   0.0018   117.2000    82.1802   -14.4608   point-like   -0.6532    0.0703
   08:00:09.92   +01:15:07.32    0.2025    0.0071   0.0065   234.3244   168.2857   -17.2088    0.0723    0.0072   0.0014   118.4548    76.6532   -15.0130   point-like   -0.9460    0.0795
   07:47:39.53   +04:07:04.14    0.0811    0.0075   0.0083   222.2149   147.8573   -17.2564    0.0723    0.0011   0.0019   121.4790    72.1536   -14.9639   point-like   -0.1966    0.1409
   07:57:24.78   +03:29:05.12    0.1298    0.0015   0.0085   241.3850   155.6887   -17.8457    0.0717    0.0005   0.0016   118.5528    76.3732   -15.3491   point-like   -0.6649    0.0233
   07:55:11.97   +04:30:00.07    0.0722    0.0070   0.0083   220.7949   139.1516   -17.6446    0.0716    0.0001   0.0017   121.2965    73.9431   -14.8878   point-like   -0.0270    0.1934
   07:45:00.82   +06:07:03.39    0.0981    0.0086   0.0081   217.9082   178.6466   -18.9724    0.0714    0.0007   0.0021   121.5577    73.3632   -15.1387   point-like   -0.3834    0.1452
   08:18:35.50   +05:23:05.97    0.1467    0.0096   0.0084   284.1937   155.3206   -17.8483    0.0714    0.0005   0.0020   121.6193    70.7715   -14.6927   point-like   -0.8549    0.1223
   08:14:20.62   +07:50:57.11    0.1314    0.0081   0.0078   233.7325   161.1060   -17.5674    0.0711    0.0071   0.0022   120.2223    75.3749   -14.7507   extended     -0.5046    0.1385
   08:05:14.54   +07:41:20.69    0.1238    0.0076   0.0066   289.8637   148.3727   -17.3885    0.0710    0.0012   0.0018   124.2706    77.2709   -14.7982   point-like   -0.6619    0.0868
   08:07:33.63   +09:15:01.80    0.1761    0.0087   0.0076   258.7204   160.1037   -16.8656    0.0708    0.0005   0.0022   125.3434    70.5419   -14.6571   point-like   -1.0307    0.0565
   08:15:37.18   +06:46:00.27    0.1349    0.0092   0.0087   243.0457   157.0021   -16.6061    0.0707    0.0016   0.0021   117.2642    75.2817   -15.1253   point-like   -0.7818    0.1375
   08:01:01.74   +01:33:54.33    0.0765    0.0086   0.0066   297.6235   163.7390   -17.5987    0.0706    0.0071   0.0013   116.1875    74.2914   -14.9446   point-like    0.0914    0.2622
   07:55:21.12   +04:24:11.24    0.0697    0.0069   0.0083   212.2369   142.2226   -17.8770    0.0706    0.0071   0.0017   124.0532    73.8483   -15.1824   point-like    0.0884    0.2928
   07:50:07.01   +02:25:59.65    0.1557    0.0156   0.0073   237.8546   172.8948   -17.6613    0.0705    0.0071   0.0018   140.1491   100.9342   -18.1757   point-like   -0.7768    0.2213
   08:07:01.46   +02:38:27.92    0.1899    0.0095   0.0083   243.3668   167.0095   -17.3138    0.0703    0.0002   0.0015   116.0668   106.1189   -15.7674   point-like   -1.1306    0.0614
   08:16:54.04   +06:52:20.87    0.1588    0.0094   0.0086   253.3506   168.2794   -18.4097    0.0702    0.0070   0.0021   119.9177    71.4212   -14.7883   extended     -0.8613    0.2360
   07:58:00.80   +05:28:53.86       nan       nan      nan        nan        nan        nan    0.0702    0.0070   0.0019   119.2877    75.3364   -14.9649   point-like       nan       nan
   07:53:07.79   +09:41:45.12    0.1289    0.0076   0.0085   257.8450   146.6075   -17.2692    0.0701    0.0017   0.0022   122.7944    71.2475   -14.5675   point-like       nan       nan
   07:53:50.94   +01:17:02.27       nan       nan      nan        nan        nan        nan    0.0700    0.0004   0.0016   113.5051    79.4376   -15.9636   extended     -1.9844    0.2146
   07:49:35.98   +06:58:25.10       nan       nan      nan        nan        nan        nan    0.0700    0.0015   0.0018   125.9147    73.1799   -15.1217   extended         nan       nan
   07:59:41.88   +09:21:24.28    0.0764    0.0076   0.0078   226.8937   155.0464   -17.6431    0.0699    0.0006   0.0020   124.0188    72.4580   -14.8996   point-like       nan       nan
   08:16:38.78   +02:30:39.53    0.1826    0.0101   0.0104   224.4539   154.8313   -16.8055    0.0698    0.0003   0.0016   116.7359    73.2115   -14.7616   point-like   -1.1027    0.0664
   07:51:13.01   +03:23:40.46    0.1551    0.0075   0.0071   237.7165   161.8880   -17.2071    0.0696    0.0011   0.0017   120.3030    72.6539   -15.6471   point-like   -0.9005    0.0816
   08:09:20.88   +06:05:26.71       nan       nan      nan        nan        nan        nan    0.0696    0.0007   0.0017   124.1463    73.9937   -14.8896   extended     -1.3918    0.4529
   08:06:24.82   +02:55:37.60    0.2108    0.0093   0.0078   261.1428   176.8340   -16.3361    0.0696    0.0070   0.0015   114.4774    91.7186   -13.4788   point-like   -1.1210    0.0730
   08:12:51.51   +06:36:05.14    0.1190    0.0071   0.0072   254.3058   155.1470   -16.9829    0.0693    0.0005   0.0019   122.4378    78.2858   -14.5750   point-like   -0.6618    0.0913
   08:12:44.84   +04:34:12.04    0.1181    0.0075   0.0076   231.3656   154.3758   -17.7630    0.0692    0.0001   0.0017   122.4427    74.6585   -15.0599   point-like   -0.6340    0.1179
   07:43:26.62   +04:50:20.68       nan       nan      nan        nan        nan        nan    0.0692    0.0005   0.0022   115.2652    70.6936   -15.2264   point-like       nan       nan
   08:19:01.56   +04:19:50.41    0.0455    0.0099   0.0100   227.9526   156.0438   -18.3436    0.0689    0.0018   0.0020   120.2269    73.6735   -15.0340   point-like    0.3359    0.3238
   07:56:43.05   +05:19:28.66    0.1477    0.0088   0.0083   232.1400   165.9968   -17.1279    0.0686    0.0011   0.0018   116.2696    76.3695   -15.3109   point-like   -0.8706    0.1395
   07:47:33.88   +01:29:06.96    0.0850    0.0069   0.0064   208.8682   191.1263   -17.8660    0.0684    0.0007   0.0019   120.6225    72.9526   -15.0901   point-like   -0.2633    0.1121
   08:04:21.60   +01:47:40.69    0.1512    0.0079   0.0074   229.2259   168.5116   -16.8122    0.0683    0.0018   0.0014   115.6080    74.9679   -15.0603   point-like   -0.9141    0.0554
   08:07:45.90   +05:02:30.34    0.1272    0.0082   0.0073   249.7750   165.8882   -16.3287    0.0682    0.0068   0.0018   128.3801    90.3268   -13.2733   point-like   -0.5514    0.1788
   07:55:44.34   +09:26:51.09    0.1347    0.0091   0.0081   263.6500   157.3223   -17.1036    0.0682    0.0008   0.0020   118.5342    75.4455   -14.8623   point-like   -0.7832    0.1125
   07:53:44.40   +04:21:24.63    0.1285    0.0082   0.0081   232.9350   156.7613   -17.9098    0.0681    0.0016   0.0017   123.9552    72.5976   -15.1047   point-like   -0.7239    0.0969
   08:03:31.48   +02:49:23.77    0.1714    0.0080   0.0077   236.2083   159.8605   -16.7566    0.0681    0.0005   0.0015   115.6474    72.9908   -15.1544   point-like   -1.0375    0.0520
   08:00:19.66   +06:05:45.16    0.0759    0.0075   0.0065   313.3012   140.9474   -17.1544    0.0679    0.0015   0.0017   131.4082    72.9077   -14.9946   point-like   -0.2156    0.1937
   07:52:26.85   +02:27:37.62    0.0955    0.0101   0.0079   240.0912   184.5772   -15.9327    0.0679    0.0005   0.0017   116.2653    71.4364   -15.1649   point-like       nan       nan
   08:05:25.53   +09:02:16.70    0.1247    0.0080   0.0077   245.7434   151.1069   -17.0864    0.0679    0.0008   0.0021   122.6587    71.6841   -14.8227   point-like   -0.7435    0.1232
   07:41:27.85   +05:38:07.64    0.2165    0.0114   0.0087   284.2427   171.6958   -18.5394    0.0678    0.0068   0.0024   121.7608    73.1526   -15.0630   point-like   -1.1542    0.1251
   08:02:46.55   +04:41:26.76    0.1175    0.0088   0.0078   238.8182   173.1330   -16.6321    0.0674    0.0012   0.0017   115.6604    75.8327   -15.0538   point-like   -0.6396    0.0834
   08:09:04.80   +02:05:50.67    0.1390    0.0076   0.0083   230.9382   158.4840   -17.5800    0.0669    0.0011   0.0015   116.0600    71.9294   -14.9857   point-like   -0.8283    0.1063
   07:52:48.14   +07:03:37.56    0.2051    0.0091   0.0077   261.6675   164.6740   -17.2220    0.0668    0.0017   0.0018   143.0499    71.9809   -14.8886   point-like   -1.2577    0.0693
   07:57:09.86   +01:52:08.47    0.1132    0.0084   0.0084   228.4787   160.0399   -17.5832    0.0667    0.0067   0.0015   113.7840    81.2556   -14.6231   extended         nan       nan
   08:10:04.64   +02:08:29.62    0.2465    0.0103   0.0085   250.4238   179.2188   -16.8163    0.0665    0.0066   0.0016   111.5421    74.5845   -14.8001   point-like   -1.2824    0.0978
   07:51:22.57   +00:58:03.03    0.0909    0.0064   0.0067   224.5099   156.2309   -17.1082    0.0664    0.0004   0.0018   117.4024    73.3626   -15.0207   point-like   -0.3771    0.1253
   07:52:04.54   +08:31:24.73    0.1027    0.0087   0.0080   267.6333   149.8707   -17.6041    0.0662    0.0011   0.0019   133.3923    73.6125   -15.1170   point-like   -0.4977    0.0736
   08:07:53.65   +07:00:23.18    0.1039    0.0007   0.0064   230.0567   169.1288   -17.5791    0.0662    0.0066   0.0018   118.8127    83.4193   -14.2919   point-like   -0.4087    0.0823
   07:53:17.55   +02:38:45.05    0.0723    0.0069   0.0081   213.2884   145.1625   -17.8121    0.0661    0.0066   0.0017   118.0233    74.3959   -15.1100   point-like   -0.0161    0.2203
   08:12:12.19   +06:11:24.47    0.0292    0.0062   0.0069   203.6536   154.3803   -16.9184    0.0657    0.0066   0.0017   126.3414    72.2093   -14.8415   point-like    0.7891    0.3646
   07:53:21.37   +09:00:28.49    0.1444    0.0089   0.0079   251.0187   155.1885   -17.3580    0.0653    0.0065   0.0019   119.8225    81.3535   -15.3699   point-like   -0.8047    0.0917
   08:13:39.38   +05:45:15.91    0.1034    0.0023   0.0075   250.0630   151.0492   -17.0957    0.0653    0.0011   0.0017   121.3585    78.7093   -14.9364   extended     -0.5161    0.0312
   07:58:32.91   +06:44:37.28    0.0966    0.0077   0.0070   253.9741   161.1698   -17.7281    0.0653    0.0002   0.0017   121.1536    72.8404   -15.0485   point-like   -0.4560    0.1685
   07:43:01.32   +03:26:53.70    0.1396    0.0040   0.0079   256.9275   162.3999   -17.5520    0.0652    0.0000   0.0021   120.8853    78.4452   -15.5848   point-like   -0.2788    0.1091
   07:59:08.41   +01:05:57.09    0.0856    0.0068   0.0068   245.8871   146.4317   -17.3045    0.0651    0.0019   0.0014   114.1860    72.9857   -14.9578   point-like   -0.3004    0.1542
   07:51:25.29   +08:10:12.12    0.0950    0.0076   0.0082   224.5888   147.6205   -16.9754    0.0650    0.0010   0.0019   120.4876    74.5865   -15.3555   point-like   -0.4417    0.1056
   08:11:17.46   +08:11:30.42    0.1097    0.0064   0.0074   246.9705   163.4700   -16.6991    0.0650    0.0065   0.0020   117.7946    74.6918   -14.7484   extended     -0.4047    0.1314
   08:19:40.05   +05:50:42.54       nan       nan      nan        nan        nan        nan    0.0649    0.0065   0.0021   122.1029    72.5747   -15.0458   extended     -1.7223    0.3073
   08:14:47.85   +06:53:02.52    0.1100    0.0088   0.0085   236.9507   159.2680   -17.9064    0.0648    0.0065   0.0020   122.7513    74.0901   -14.7979   extended     -0.4911    0.1338
   07:56:00.94   +02:16:34.26    0.1005    0.0100   0.0089   208.3058   165.9739   -17.7224    0.0647    0.0016   0.0018   110.8224    78.8504   -15.3709   point-like   -0.4574    0.4515
   08:08:07.27   +08:25:06.82       nan       nan      nan        nan        nan        nan    0.0647    0.0004   0.0020   123.1217    73.4809   -14.6200   point-like       nan       nan
   08:13:01.42   +01:48:19.58       nan       nan      nan        nan        nan        nan    0.0644    0.0005   0.0017   113.5246    74.4704   -15.0406   point-like   -1.4976    0.2004
   08:06:30.58   +04:05:23.63       nan       nan      nan        nan        nan        nan    0.0643    0.0002   0.0016   117.9298    74.5680   -15.1807   point-like   -1.0923    0.2698
   08:15:27.04   +07:03:09.49    0.1749    0.0056   0.0085   249.8957   159.4728   -17.5764    0.0642    0.0016   0.0021   124.3530    87.9169   -16.6718   point-like   -1.1123    0.0458
   08:17:25.61   +03:59:31.98    0.0943    0.0088   0.0096   228.3796   144.9736   -17.1896    0.0642    0.0014   0.0019   124.8968    77.2645   -15.0723   point-like   -0.4688    0.1269
   07:51:50.59   +04:43:04.54    0.1445    0.0085   0.0079   246.1039   159.5509   -17.4441    0.0641    0.0064   0.0017   115.3804    80.0365   -15.2930   point-like   -0.8032    0.1640
   08:03:43.30   +06:54:09.25    0.0912    0.0141   0.0062   299.6258   144.9828   -18.2292    0.0640    0.0064   0.0019   126.4563    73.1226   -14.6499   point-like   -0.3657    0.1951
   08:03:24.55   +08:45:03.12       nan       nan      nan        nan        nan        nan    0.0638    0.0064   0.0020   122.4692    76.2992   -15.1573   point-like   -1.4520    0.2410
   07:50:29.02   +04:35:15.24    0.0514    0.0075   0.0078   217.8937   160.1824   -18.2058    0.0632    0.0001   0.0018   120.5876    72.3724   -15.3895   point-like       nan       nan
   07:43:21.60   +06:03:33.22    0.0797    0.0077   0.0084   219.1353   151.0106   -17.9625    0.0631    0.0009   0.0021   118.9891    73.7799   -15.3703   point-like   -0.3080    0.1585
   08:17:29.72   +05:25:11.30    0.1088    0.0088   0.0083   231.0545   167.9404   -17.1272    0.0629    0.0008   0.0018   125.7610    76.0134   -14.8084   point-like   -0.6722    0.1633
   08:07:55.28   +07:08:14.72    0.1285    0.0009   0.0063   292.8667   159.5240   -15.9578    0.0628    0.0063   0.0018   134.5942    92.6521   -13.9826   point-like   -0.7118    0.1115
   08:00:37.56   +02:36:27.05    0.1000    0.0068   0.0080   219.7613   152.3502   -17.4550    0.0628    0.0006   0.0014   115.6923    73.5454   -15.0320   point-like   -0.5406    0.0889
   07:44:13.54   +06:12:00.17    0.0919    0.0076   0.0081   226.9630   149.4525   -16.8771    0.0627    0.0001   0.0021   117.6741    73.4541   -15.2097   point-like   -0.4558    0.1317
   08:13:37.67   +05:13:43.80    0.1666    0.0098   0.0074   271.6760   181.8255   -16.1652    0.0626    0.0003   0.0017   157.6548    75.3723   -13.7644   point-like   -1.1343    0.1268
   07:44:48.60   +04:04:18.59    0.1265    0.0089   0.0082   241.9688   164.5889   -17.6532    0.0625    0.0007   0.0021   118.9743    71.4149   -15.1117   extended     -0.7898    0.0419
   07:53:10.27   +08:50:45.18    0.1331    0.0083   0.0079   252.4556   151.8452   -17.3838    0.0625    0.0002   0.0019   132.4726    69.5750   -15.3450   point-like   -0.8504    0.0954
   07:54:22.52   +04:57:25.48    0.1624    0.0035   0.0084   275.6293   169.5722   -18.6860    0.0624    0.0008   0.0017   119.1275    72.9539   -15.2251   point-like   -1.0573    0.0549
   08:15:23.49   +06:58:42.13    0.0890    0.0051   0.0085   222.3492   164.6629   -16.6769    0.0623    0.0006   0.0021   128.3628    75.5896   -14.8019   point-like   -0.4079    0.1425
   08:03:00.63   +07:57:40.41    0.1328    0.0004   0.0071   261.8271   155.3318   -16.8867    0.0622    0.0062   0.0019   126.9331    74.1411   -15.0413   point-like   -0.6868    0.1182
   07:41:57.16   +03:26:13.76       nan       nan      nan        nan        nan        nan    0.0621    0.0062   0.0022   121.5096    72.3790   -15.0461   point-like       nan       nan
   08:12:04.90   +06:43:43.65    0.1242    0.0077   0.0069   239.5060   168.3870   -16.8785    0.0620    0.0019   0.0018   120.1694    81.2935   -14.8167   extended     -0.8096    0.0992
   07:52:31.62   +03:29:54.11    0.0865    0.0068   0.0073   224.6551   151.1986   -16.7464    0.0619    0.0005   0.0017   116.7760    73.8816   -15.0371   point-like   -0.3923    0.1716
   07:57:59.62   +01:20:19.73       nan       nan      nan        nan        nan        nan    0.0619    0.0005   0.0016   125.2887    71.3752   -14.8782   point-like       nan       nan
   07:44:01.75   +06:46:30.87    0.1636    0.0014   0.0082   266.3068   150.5862   -16.7008    0.0619    0.0016   0.0021   161.5138    68.7788   -14.2506   point-like   -1.0719    0.0321
   08:11:15.43   +04:53:31.59       nan       nan      nan        nan        nan        nan    0.0617    0.0007   0.0017   118.0925    73.8568   -14.9304   extended         nan       nan
   08:08:00.87   +08:48:42.32    0.1088    0.0068   0.0069   237.4863   151.1671   -16.6221    0.0615    0.0009   0.0021   120.7511    74.7047   -14.7922   point-like   -0.6560    0.1493
   07:48:55.96   +08:56:39.52    0.1336    0.0087   0.0086   236.4988   152.0045   -17.6685    0.0613    0.0061   0.0020   122.2062    89.4966   -16.1993   point-like   -0.8026    0.1974
   08:14:23.49   +06:50:04.25    0.1763    0.0091   0.0084   245.8830   157.9821   -16.9539    0.0612    0.0007   0.0020   122.0733    72.8312   -14.9581   extended     -1.2154    0.0894
   07:44:22.99   +05:34:21.34    0.1174    0.0088   0.0087   243.2115   151.5352   -17.3921    0.0611    0.0012   0.0020   125.1405    79.8650   -15.4239   point-like   -0.7377    0.1848
   07:51:51.75   +00:53:38.35    0.0678    0.0062   0.0067   216.1718   155.3092   -17.5302    0.0608    0.0011   0.0017   118.5120    73.3917   -15.1574   point-like   -0.1446    0.1706
   08:10:51.46   +01:20:25.75    0.1288    0.0086   0.0085   224.1411   162.3528   -17.4633    0.0608    0.0008   0.0015   114.2516    70.9636   -15.0400   point-like   -0.8921    0.1146
   07:45:15.23   +07:31:26.44    0.1238    0.0091   0.0089   243.7429   150.4972   -17.0780    0.0607    0.0061   0.0020   123.4575    76.4470   -15.3196   point-like       nan       nan
   08:13:36.71   +08:19:59.77    0.0805    0.0072   0.0075   242.3458   144.2722   -16.9116    0.0605    0.0061   0.0020   126.0687    74.0704   -14.8088   point-like   -0.1929    0.1668
   08:07:03.03   +09:16:57.99    0.0916    0.0084   0.0079   241.9296   158.3492   -16.7843    0.0605    0.0007   0.0023   124.1765    80.3078   -14.5991   point-like   -0.4781    0.1107
   07:58:34.09   +07:47:26.90    0.0788    0.0122   0.0077   227.8512   154.7920   -17.3813    0.0603    0.0017   0.0018   119.0233    73.3716   -14.7402   point-like       nan       nan
   08:01:00.78   +04:10:32.30    0.0943    0.0085   0.0087   227.2157   155.0598   -17.2125    0.0602    0.0016   0.0015   121.3415    72.4819   -14.8977   point-like   -0.5429    0.1525
   08:02:51.00   +03:28:53.55    0.1843    0.0094   0.0084   256.8226   160.5285   -17.3181    0.0601    0.0060   0.0015   125.2540    73.8129   -15.3671   point-like   -1.0007    0.1394
   07:53:58.48   +06:06:50.98    0.1116    0.0071   0.0071   248.1992   146.5978   -17.2284    0.0600    0.0021   0.0016   120.2674    75.0269   -14.9459   point-like   -0.6718    0.1770
   08:17:50.83   +06:30:14.73    0.0657    0.0080   0.0086   225.9966   148.7588   -17.6025    0.0600    0.0022   0.0020   122.4410    76.3587   -14.8879   point-like   -0.1452    0.1684
   07:59:25.04   +01:15:51.65    0.0765    0.0058   0.0067   218.3436   143.2415   -17.3233    0.0600    0.0098   0.0014   113.9569    74.0578   -15.3790   point-like   -0.0193    0.2513
   08:04:01.49   +06:44:23.93    0.1526    0.0062   0.0061   236.0497   158.3633   -17.1285    0.0598    0.0016   0.0019   116.4399    80.3288   -14.7261   point-like   -1.0513    0.0749
   08:17:15.20   +05:39:09.46    0.0789    0.0074   0.0082   220.9382   147.9438   -16.9369    0.0596    0.0011   0.0018   121.3646    75.0331   -14.9240   point-like   -0.3259    0.1251
   08:06:45.75   +05:40:13.86       nan       nan      nan        nan        nan        nan    0.0596    0.0011   0.0017   121.1553    72.1439   -15.1680   point-like   -1.5208    0.1847
   07:41:48.37   +03:38:16.16    0.0492    0.0071   0.0081   217.9100   141.6237   -18.1112    0.0596    0.0014   0.0022   126.1018    72.3496   -14.8572   point-like    0.1372    0.2164
   08:06:21.16   +09:34:13.13    0.0716    0.0080   0.0089   222.1641   146.3818   -17.4728    0.0595    0.0013   0.0025   122.3975    71.7155   -14.9331   point-like   -0.2436    0.1447
   08:02:31.16   +01:37:46.97    0.1643    0.0070   0.0069   231.3844   158.1261   -17.0910    0.0593    0.0002   0.0012   116.4126    72.5576   -15.0761   point-like   -1.1453    0.0394
   07:57:15.98   +09:12:28.38    0.1213    0.0082   0.0075   264.4592   151.9512   -17.2764    0.0591    0.0025   0.0020   122.4901    77.1710   -15.1629   point-like   -0.8272    0.1462
   08:11:01.72   +05:05:16.31    0.0984    0.0073   0.0073   230.0409   156.4313   -16.7093    0.0591    0.0017   0.0017   118.9888    72.2588   -14.6223   extended     -0.5815    0.0822
   08:07:54.40   +05:40:30.33    0.1235    0.0073   0.0068   243.9483   158.0421   -16.7530    0.0591    0.0011   0.0019   128.1821    77.2517   -14.9983   point-like   -0.8465    0.1317
   07:56:14.07   +00:41:35.29    0.1002    0.0087   0.0067   237.4042   158.7165   -17.9949    0.0589    0.0059   0.0016   113.3950    70.4845   -15.0826   point-like   -0.4958    0.1632
   08:03:49.44   +01:09:30.94    0.1168    0.0075   0.0068   261.5589   153.9087   -17.5773    0.0589    0.0008   0.0014   113.8880    74.2976   -15.2203   point-like   -0.7890    0.0841
   07:52:13.38   +02:16:40.18    0.0744    0.0070   0.0077   214.7177   152.1263   -17.3253    0.0589    0.0012   0.0017   115.7145    72.3950   -15.1299   point-like       nan       nan
   08:06:51.83   +03:05:41.27    0.1372    0.0088   0.0080   247.2483   163.8696   -16.9266    0.0587    0.0014   0.0015   125.1955    76.3011   -14.5520   extended     -0.9704    0.0756
   07:56:35.07   +02:13:50.53       nan       nan      nan        nan        nan        nan    0.0587    0.0003   0.0017   143.7741    74.0896   -15.9607   point-like       nan       nan
   07:54:51.78   +05:16:29.72       nan       nan      nan        nan        nan        nan    0.0585    0.0005   0.0017   124.0160    72.4726   -15.1006   extended         nan       nan
   08:01:16.28   +06:28:37.60    0.0866    0.0072   0.0065   250.8493   160.0831   -17.7707    0.0583    0.0005   0.0018   122.8984    72.9787   -14.9202   extended     -0.4634    0.1471
   08:02:50.21   +07:47:34.60    0.0731    0.0002   0.0070   229.9573   170.2314   -17.4171    0.0582    0.0058   0.0018   124.5801    73.3028   -14.9362   extended     -0.1594    0.0890
   08:07:59.40   +06:21:39.54    0.1509    0.0090   0.0062   291.5070   180.5151   -16.0072    0.0582    0.0005   0.0016   144.9520    94.3229   -13.4815   extended     -1.1197    0.1055
   07:48:15.76   +06:44:03.61    0.0698    0.0082   0.0079   274.9293   136.7544   -17.4051    0.0581    0.0006   0.0019   199.7145    72.5951   -14.7730   point-like       nan       nan
   08:08:23.49   +08:55:19.35    0.1211    0.0083   0.0069   261.1408   170.0590   -17.6975    0.0581    0.0013   0.0022   119.5790    70.8472   -14.8623   point-like   -0.8584    0.1020
   07:48:26.83   +07:52:29.57    0.0956    0.0082   0.0084   238.2412   147.6130   -17.0257    0.0579    0.0013   0.0019   127.5845    73.5199   -14.9879   point-like   -0.5941    0.2157
   07:54:25.32   +04:02:53.96    0.1039    0.0078   0.0080   230.5554   152.9059   -17.5896    0.0579    0.0015   0.0017   122.6337    71.7267   -14.8584   extended     -0.6533    0.1194
   08:07:28.78   +05:46:18.90    0.0931    0.0072   0.0067   230.3907   193.0235   -15.2079    0.0578    0.0015   0.0018   121.9807    72.0286   -15.2559   point-like   -0.5818    0.2436
   07:44:49.31   +07:25:07.35    0.2164    0.0119   0.0093   301.5745   159.4240   -16.5330    0.0578    0.0058   0.0019   150.4326    76.5771   -15.8076   extended     -1.2624    0.2390
   07:55:14.22   +04:13:26.84       nan       nan      nan        nan        nan        nan    0.0577    0.0058   0.0017   123.8201    71.5420   -15.2611   point-like       nan       nan
   08:04:50.41   +02:07:34.72       nan       nan      nan        nan        nan        nan    0.0576    0.0005   0.0014   117.0906    73.2360   -14.7314   point-like   -2.4108    0.8799
   08:10:37.30   +03:26:23.97    0.1199    0.0028   0.0084   227.6478   162.2129   -17.4747    0.0574    0.0012   0.0016   115.4973    75.8297   -14.7314   point-like   -0.8160    0.0543
   07:54:18.84   +07:08:45.70    0.1261    0.0078   0.0074   250.9295   151.6915   -17.4600    0.0574    0.0057   0.0018   123.2695    71.6011   -14.8707   point-like   -0.7688    0.2174
   07:52:59.37   +00:44:49.45    0.0958    0.0069   0.0068   233.3103   160.0743   -17.4993    0.0573    0.0007   0.0017   116.7661    74.6867   -14.5970   point-like   -0.6067    0.1273
   08:05:45.84   +07:35:26.97       nan       nan      nan        nan        nan        nan    0.0572    0.0006   0.0019   123.0405    72.5650   -14.7645   point-like   -1.4262    0.3151
   07:41:14.63   +04:40:52.97    0.1106    0.0108   0.0083   349.3235   142.4192   -18.5189    0.0572    0.0003   0.0022   121.7432    78.8589   -15.2738   point-like       nan       nan
   08:00:03.07   +03:49:56.26    0.1213    0.0077   0.0085   232.8352   155.6913   -17.1197    0.0571    0.0009   0.0015   117.0288    71.9028   -14.9779   point-like   -0.8580    0.0965
   07:55:11.61   +02:47:11.47    0.1449    0.0100   0.0086   237.7153   173.4359   -17.3966    0.0571    0.0057   0.0017   113.7442    90.9258   -16.2500   point-like   -0.9851    0.2174
   08:02:53.22   +03:14:55.51    0.2077    0.0108   0.0084   304.1668   158.1310   -16.3443    0.0571    0.0002   0.0015   115.0793    74.7572   -15.1329   point-like   -1.4648    0.1121
   08:05:43.33   +07:16:31.16    0.0946    0.0067   0.0064   235.6190   160.9212   -17.2984    0.0570    0.0013   0.0018   118.7237    73.9850   -14.8208   point-like   -0.5801    0.1168
   07:59:36.49   +08:09:20.10    0.0679    0.0022   0.0079   230.4603   149.8904   -17.8377    0.0570    0.0007   0.0021   129.2835    86.2457   -14.5891   point-like       nan       nan
   07:53:49.52   +04:57:39.93    0.1290    0.0095   0.0085   234.2446   175.2779   -18.5734    0.0570    0.0019   0.0017   121.5615    85.2763   -15.9056   point-like       nan       nan
   07:57:26.21   +05:38:34.98    0.0916    0.0087   0.0078   248.3953   162.3167   -17.3873    0.0569    0.0016   0.0018   124.6621    73.2399   -15.1239   point-like   -0.5605    0.1995
   08:15:46.71   +06:34:22.18    0.0838    0.0066   0.0086   225.6393   147.7916   -17.2842    0.0569    0.0057   0.0021   122.7290    72.8118   -14.9785   point-like       nan       nan
   07:53:37.22   +05:41:04.36    0.2035    0.0094   0.0072   283.1783   171.7088   -16.6121    0.0569    0.0005   0.0016   126.9457    69.2399   -15.5715   point-like   -1.4316    0.0682
   08:07:12.78   +00:51:34.97    0.1072    0.0081   0.0072   257.1429   161.1904   -19.0032    0.0568    0.0002   0.0013   118.3252    71.7966   -15.1103   point-like   -0.7794    0.0939
   08:10:34.92   +05:57:06.41    0.0834    0.0073   0.0067   229.5962   170.1725   -16.5452    0.0566    0.0009   0.0017   120.8232    70.4653   -14.8138   point-like   -0.4932    0.1643
   08:11:04.72   +02:33:29.95    0.1891    0.0098   0.0089   250.5348   160.2133   -16.8145    0.0564    0.0011   0.0017   123.1656    84.8872   -13.8252   point-like   -1.3704    0.1118
   08:01:00.98   +02:05:07.76    0.1354    0.0055   0.0074   224.0750   159.1210   -17.3235    0.0563    0.0008   0.0013   116.8849    73.0623   -15.1592   point-like   -0.9822    0.0665
   08:05:54.18   +04:25:58.73    0.1592    0.0100   0.0086   248.2710   156.4610   -16.3314    0.0561    0.0003   0.0016   116.8384    72.2766   -14.7032   point-like   -1.1934    0.0565
   08:09:13.34   +01:15:05.91    0.1927    0.0093   0.0077   251.9286   174.6366   -16.6832    0.0561    0.0007   0.0014   115.6322    73.9169   -14.8363   point-like   -1.3875    0.0424
   08:00:42.30   +01:29:35.58    0.1109    0.0065   0.0066   237.8117   151.8095   -17.0616    0.0559    0.0009   0.0013   114.7808    73.8569   -15.1106   point-like   -0.7797    0.1372
   08:15:23.01   +04:34:43.93    0.1414    0.0089   0.0086   235.0634   158.9587   -17.1864    0.0559    0.0056   0.0018   116.3368    75.8915   -15.1202   point-like   -0.8860    0.1630
   08:19:41.94   +05:48:56.46    0.2690    0.0100   0.0086   276.5037   153.6185   -16.7530    0.0558    0.0056   0.0021   118.6086    69.0791   -15.1014   point-like       nan       nan
   07:57:51.77   +01:59:30.29    0.0578    0.0073   0.0083   202.9823   155.5135   -18.7502    0.0556    0.0010   0.0016   115.4982    70.3260   -15.0187   point-like       nan       nan
   07:54:26.32   +08:56:18.41    0.1387    0.0083   0.0078   248.7334   155.9493   -17.1535    0.0556    0.0015   0.0018   124.9745    72.5008   -15.1916   point-like   -1.0290    0.1319
   08:09:41.43   +08:44:05.44       nan       nan      nan        nan        nan        nan    0.0551    0.0055   0.0021   115.3645    81.4396   -15.1990   point-like   -1.7494    0.2984
   07:49:07.78   +03:55:35.37    0.1179    0.0105   0.0080   331.9143   150.2257   -18.4381    0.0550    0.0001   0.0018   118.6528    69.9386   -15.1930   point-like   -0.9234    0.1974
   08:01:17.57   +04:17:59.17    0.1085    0.0087   0.0087   223.3515   210.5872   -18.4116    0.0548    0.0055   0.0015   113.6911    78.8877   -15.3456   point-like   -0.6269    0.1759
   07:51:03.03   +05:28:45.19    0.0932    0.0021   0.0072   222.0846   160.1312   -17.1633    0.0548    0.0055   0.0016   119.7649    83.2644   -14.8778   point-like   -0.4724    0.2139
   08:14:17.50   +06:01:08.67       nan       nan      nan        nan        nan        nan    0.0543    0.0008   0.0019   125.4980    76.0278   -14.7660   point-like   -1.7274    0.1332
   07:59:04.90   +03:42:52.59    0.0966    0.0082   0.0085   226.7099   152.4785   -17.2065    0.0543    0.0054   0.0016   117.5658    71.0340   -15.1892   point-like   -0.5591    0.2971
   07:57:48.38   +05:05:08.04    0.0944    0.0089   0.0082   220.0517   179.8679   -18.4432    0.0542    0.0054   0.0018   118.7563    69.9974   -14.9694   point-like   -0.5536    0.4130
   07:57:33.93   +03:40:52.11       nan       nan      nan        nan        nan        nan    0.0540    0.0015   0.0016   119.0253    72.1044   -15.0427   point-like       nan       nan
   07:52:39.17   +04:29:14.44    0.0825    0.0073   0.0079   223.4146   149.8188   -17.7698    0.0540    0.0021   0.0017   116.2980    73.0205   -15.1474   point-like   -0.4973    0.1799
   07:45:32.16   +06:08:03.21       nan       nan      nan        nan        nan        nan    0.0538    0.0054   0.0020   124.6144    76.0656   -15.1795   point-like       nan       nan
   07:42:47.49   +07:12:17.67    0.0803    0.0092   0.0092   240.7198   151.4689   -17.5105    0.0537    0.0002   0.0018   140.9887    71.6910   -14.8436   extended         nan       nan
   07:58:40.94   +03:49:49.65       nan       nan      nan        nan        nan        nan    0.0536    0.0008   0.0016   118.9118    75.0943   -15.1082   point-like       nan       nan
   08:10:44.77   +01:08:55.56    0.1268    0.0066   0.0082   242.3268   158.7198   -17.2000    0.0535    0.0002   0.0015   117.6444    75.1415   -14.6403   point-like   -0.9843    0.1044
   07:50:47.34   +02:23:10.96    0.1044    0.0073   0.0075   229.4133   159.6149   -17.6739    0.0534    0.0048   0.0018   116.5483    75.3911   -15.2092   point-like       nan       nan
   07:45:00.02   +07:16:18.05       nan       nan      nan        nan        nan        nan    0.0533    0.0053   0.0019   122.8353    70.6494   -14.9590   point-like   -2.2647    0.5853
   07:49:23.80   +00:59:31.64    0.0625    0.0057   0.0065   211.4609   152.0013   -17.1486    0.0532    0.0053   0.0017   117.0512    72.3459   -14.8949   extended     -0.1408    0.3306
   08:13:52.99   +06:26:01.16    0.1094    0.0087   0.0078   237.5103   170.6206   -17.0105    0.0531    0.0005   0.0020   120.8046   116.6963   -10.3519   point-like   -0.8744    0.1829
   07:50:29.28   +04:19:45.47    0.0629    0.0061   0.0080   218.5192   143.2505   -17.8387    0.0530    0.0053   0.0018   120.0838    72.5251   -14.9936   point-like       nan       nan
   08:03:18.83   +02:42:12.42       nan       nan      nan        nan        nan        nan    0.0529    0.0004   0.0015   117.0601    70.3669   -15.1590   point-like   -1.9976    0.2657
   08:17:44.34   +07:12:13.54    0.1123    0.0094   0.0083   257.5785   161.7929   -16.5894    0.0529    0.0015   0.0020   140.2362    79.7551   -14.0518   extended     -0.8769    0.1799
   07:56:48.69   +07:28:38.43    0.0689    0.0079   0.0074   278.3057   142.2716   -17.6584    0.0529    0.0018   0.0017   122.7353    73.7221   -15.0203   extended     -0.3173    0.3100
   08:09:48.25   +08:43:50.07    0.2372    0.0089   0.0069   245.5260   197.7932   -18.1460    0.0528    0.0053   0.0021   118.5118    76.7498   -14.7882   point-like       nan       nan
   08:09:35.04   +05:28:37.26       nan       nan      nan        nan        nan        nan    0.0528    0.0017   0.0018   119.4040    75.2658   -14.8857   point-like   -1.9021    0.4407
   08:17:23.27   +04:18:31.42    0.2656    0.0130   0.0097   303.1185   167.3408   -17.0353    0.0528    0.0053   0.0019   113.9297    79.6316   -15.3686   extended     -1.5699    0.1930
   07:56:45.76   +08:51:49.21    0.0963    0.0076   0.0072   244.7234   156.6889   -16.5669    0.0524    0.0052   0.0019   125.9399    68.7523   -14.6668   point-like       nan       nan
   07:45:28.20   +04:54:49.33    0.1798    0.0140   0.0083   433.7473   151.5149   -18.1121    0.0522    0.0052   0.0019   117.6224    78.0760   -14.6182   point-like   -1.3061    0.1926
   08:06:55.01   +09:09:09.98    0.0984    0.0074   0.0076   254.7162   147.6444   -17.2896    0.0521    0.0015   0.0022   141.1358    70.3434   -15.5494   point-like   -0.7262    0.1270
   08:09:32.36   +01:33:00.90    0.0939    0.0070   0.0082   205.8080   149.8774   -16.6535    0.0521    0.0004   0.0014   112.7272    71.3278   -15.0483   point-like   -0.6891    0.1346
   07:57:12.50   +06:48:03.53    0.0983    0.0079   0.0070   263.3716   156.7726   -17.2484    0.0519    0.0015   0.0018   118.5113    73.8673   -15.3210   point-like   -0.7148    0.1182
   08:19:38.26   +04:28:18.19    0.0812    0.0064   0.0098   225.0608   145.2112   -17.9763    0.0519    0.0039   0.0020   113.8415    77.0179   -14.8867   point-like   -0.4560    0.1910
   08:12:20.46   +06:17:37.37    0.0955    0.0073   0.0069   242.5653   156.2271   -17.6253    0.0518    0.0052   0.0018   116.7991    71.7637   -15.1208   point-like   -0.6248    0.2058
   08:10:27.90   +07:26:39.15    0.1102    0.0079   0.0070   242.9098   170.6166   -16.5223    0.0516    0.0003   0.0019   121.1940    70.5899   -15.3190   extended     -0.8653    0.1636
   07:51:06.59   +08:53:30.13    0.1069    0.0090   0.0084   263.9783   149.0936   -17.2202    0.0516    0.0021   0.0019   126.4245    76.2096   -14.8310   point-like   -0.8192    0.2173
   08:16:54.58   +03:48:31.74       nan       nan      nan        nan        nan        nan    0.0515    0.0002   0.0018   149.5732    71.7224   -14.4819   point-like   -2.0696    0.9660
   07:56:30.84   +02:12:40.50    0.2659    0.0108   0.0089   239.3195   189.2394   -16.2813    0.0514    0.0002   0.0017   115.5450    69.8700   -15.2959   point-like   -1.8557    0.1047
   08:04:17.25   +01:16:53.26    0.0988    0.0068   0.0069   228.3937   154.3485   -17.3228    0.0514    0.0020   0.0014   111.6635    72.1818   -15.2303   point-like   -0.7216    0.1827
   08:03:17.02   +00:04:38.82    0.0983    0.0066   0.0070   224.2242   153.2268   -17.4255    0.0513    0.0013   0.0015   110.6785    73.1083   -15.3451   point-like   -0.7502    0.1326
   08:17:03.14   +05:58:10.55    0.2078    0.0163   0.0080   252.3844   195.1537   -15.0138    0.0510    0.0001   0.0020   127.0060    90.7076   -14.2332   point-like   -1.7113    0.1654
   08:11:38.04   +07:43:24.88    0.0514    0.0062   0.0077   214.9730   152.6843   -17.4782    0.0510    0.0009   0.0020   129.2013    74.0740   -15.2516   point-like       nan       nan
   08:16:05.94   +07:01:01.97    0.0875    0.0079   0.0084   234.4892   146.0353   -17.5601    0.0509    0.0005   0.0022   122.1764    74.7808   -15.0575   point-like   -0.6376    0.1714
   08:04:50.15   +08:21:35.25    0.0752    0.0070   0.0068   244.5396   153.8704   -17.4847    0.0509    0.0051   0.0019   122.2340    74.7772   -15.0416   point-like   -0.3391    0.2158
   07:50:04.27   +01:01:49.08    0.0830    0.0062   0.0064   228.6727   154.7771   -17.5685    0.0509    0.0017   0.0017   115.4468    72.0354   -15.2631   point-like   -0.5725    0.1875
   07:58:55.40   +09:43:07.48    0.0959    0.0087   0.0081   255.2018   154.2389   -17.3599    0.0508    0.0015   0.0020   130.4156    70.6070   -15.1914   point-like       nan       nan
   07:43:18.86   +02:25:15.90    0.0639    0.0069   0.0080   207.9214   151.6229   -18.1065    0.0508    0.0032   0.0022   113.4482    70.0178   -15.3504   point-like   -0.2521    0.3032
   07:41:47.71   +03:23:28.83    0.1175    0.0099   0.0081   269.0226   160.5092   -16.8736    0.0508    0.0051   0.0022   125.6806    72.1618   -14.9486   point-like   -0.8962    0.1768
   08:03:40.85   +08:26:04.37    0.1063    0.0078   0.0072   257.5019   152.3477   -16.9129    0.0508    0.0051   0.0019   120.1259    70.3944   -14.6859   point-like   -0.7374    0.1787
   07:52:18.61   +04:17:58.06    0.1438    0.0102   0.0079   254.3222   188.6538   -15.3291    0.0507    0.0001   0.0017   126.3171    71.7361   -15.0744   point-like   -1.1429    0.2108
   08:02:56.92   +07:24:18.91    0.0843    0.0063   0.0067   232.5285   159.5929   -16.2240    0.0507    0.0005   0.0018   117.6532    72.2702   -15.0111   point-like   -0.6253    0.1927
   08:18:13.36   +04:48:49.90    0.1049    0.0102   0.0089   232.5157   158.5996   -17.0644    0.0507    0.0051   0.0019   115.2654    80.6622   -14.2655   point-like   -0.7093    0.2449
   07:41:58.41   +06:47:40.48    0.0691    0.0082   0.0089   231.4370   143.5169   -17.8671    0.0505    0.0018   0.0020   135.5740    78.4753   -15.4342   point-like       nan       nan
   07:57:26.93   +09:55:05.47    0.0881    0.0004   0.0078   221.4301   141.4792   -17.0777    0.0505    0.0011   0.0022   117.6254    71.9591   -14.7976   point-like   -0.6165    0.0305
   07:49:40.49   +04:30:26.49       nan       nan      nan        nan        nan        nan    0.0504    0.0003   0.0019   118.4361    74.0609   -15.0084   point-like       nan       nan
   08:03:11.33   +02:46:07.49       nan       nan      nan        nan        nan        nan    0.0504    0.0004   0.0015   111.8428    72.4124   -14.8070   point-like       nan       nan
   07:57:11.20   +03:58:51.53    0.0889    0.0084   0.0089   232.0197   147.5373   -17.6035    0.0503    0.0007   0.0016   119.5698    77.4228   -14.8029   point-like       nan       nan
   07:48:34.42   +06:13:18.98    0.0612    0.0068   0.0079   209.8253   149.5019   -17.9528    0.0502    0.0050   0.0019   122.5944    75.3278   -14.8453   point-like       nan       nan
   08:08:25.15   +03:09:21.30    0.1160    0.0082   0.0083   227.4007   156.1181   -16.7868    0.0502    0.0018   0.0015   122.2524    79.1153   -15.2912   point-like   -0.9770    0.1429
   07:54:54.26   +08:01:59.28    0.0688    0.0066   0.0073   229.6629   141.8809   -16.7283    0.0501    0.0015   0.0017   119.8294    73.9134   -14.7917   point-like       nan       nan
   08:05:14.25   +02:47:17.98    0.1297    0.0080   0.0079   229.7044   160.1159   -16.8927    0.0500    0.0063   0.0015   112.9058    81.4596   -14.9351   point-like   -0.8356    0.1509
   07:52:58.42   +09:12:52.76    0.0602    0.0068   0.0080   229.3208   134.2038   -17.9573    0.0499    0.0011   0.0020   129.6870    75.9566   -14.9945   point-like       nan       nan
   08:09:23.54   +06:46:28.86    0.0804    0.0062   0.0064   229.9698   153.1869   -17.3583    0.0498    0.0014   0.0017   117.4757    71.1749   -14.9049   point-like   -0.5669    0.1360
   07:47:01.39   +03:38:16.50       nan       nan      nan        nan        nan        nan    0.0498    0.0018   0.0020   116.5526    70.4587   -15.2497   point-like       nan       nan
   07:57:05.33   +08:54:19.87    0.0578    0.0061   0.0072   218.7694   138.9192   -17.0720    0.0496    0.0011   0.0019   120.4722    70.4034   -14.9575   point-like       nan       nan
   07:50:47.09   +01:09:51.70    0.1556    0.0072   0.0065   244.0750   158.6746   -17.5988    0.0495    0.0020   0.0017   116.0089    75.0960   -15.8525   point-like   -1.2816    0.1238
   08:11:46.44   +00:57:25.93       nan       nan      nan        nan        nan        nan    0.0491    0.0049   0.0015   156.0753    72.7036   -14.0625   extended         nan       nan
   07:56:52.80   +07:58:38.14       nan       nan      nan        nan        nan        nan    0.0491    0.0006   0.0018   121.1587    74.1817   -15.0605   point-like       nan       nan
   08:06:25.39   +04:45:29.79    0.1237    0.0081   0.0076   234.2303   163.1279   -17.7695    0.0489    0.0049   0.0017   119.7710    78.4264   -15.2872   point-like   -0.9441    0.1576
   08:08:49.31   +02:44:26.08    0.1025    0.0083   0.0085   221.7052   159.4897   -16.9106    0.0489    0.0049   0.0015   118.8696    77.5450   -14.7058   point-like   -0.7124    0.1992
   07:56:58.95   +01:45:28.28    0.0813    0.0097   0.0084   267.8011   158.2505   -17.4698    0.0488    0.0049   0.0015   121.3898    76.5708   -15.3598   point-like       nan       nan
   07:55:02.70   +05:33:36.83    0.0997    0.0082   0.0075   237.1461   166.4307   -17.4493    0.0488    0.0014   0.0017   115.9355   112.6515   -19.2216   point-like   -0.8171    0.2377
   07:50:28.40   +03:35:23.37    0.0746    0.0071   0.0072   238.8576   148.3813   -17.8847    0.0486    0.0049   0.0017   123.8620    72.3261   -14.8312   point-like       nan       nan
   07:49:10.62   +01:05:37.84    0.0292    0.0040   0.0064   201.5564   129.0301   -17.7254    0.0486    0.0002   0.0017   117.0291    74.7324   -15.2003   point-like       nan       nan
   07:56:00.25   +00:44:06.30       nan       nan      nan        nan        nan        nan    0.0485    0.0001   0.0016   114.8674    73.1409   -15.1429   point-like       nan       nan
   07:58:27.16   +05:27:42.76    0.1176    0.0135   0.0077   246.8336   161.0654   -19.2538    0.0483    0.0048   0.0019   140.2465    81.7037   -16.3008   point-like       nan       nan
   08:10:23.37   +01:40:32.52    0.1029    0.0090   0.0085   215.4131   177.8600   -16.2800    0.0482    0.0006   0.0014   114.8231    72.0812   -14.5824   point-like   -0.9124    0.1568
   07:48:47.59   +07:47:22.48    0.1001    0.0085   0.0085   242.5592   149.6598   -17.4524    0.0481    0.0019   0.0018   117.8631    74.7399   -15.1553   point-like       nan       nan
   08:11:10.83   +08:43:11.66    0.0433    0.0057   0.0071   216.2067   145.2710   -17.2917    0.0480    0.0028   0.0020   123.6478    71.4098   -14.8485   point-like    0.0542    0.2803
   08:07:21.81   +05:43:30.34    0.0628    0.0059   0.0067   224.5955   160.9214   -17.7043    0.0480    0.0048   0.0018   117.5535    72.6454   -14.8982   point-like       nan       nan
   07:45:26.57   +05:37:22.39    0.0981    0.0077   0.0084   230.3178   144.6784   -17.7543    0.0480    0.0009   0.0019   122.3120    72.7227   -15.2548   point-like       nan       nan
   07:54:01.39   +02:33:34.62    0.0638    0.0068   0.0081   217.9474   139.4343   -17.5252    0.0478    0.0015   0.0017   119.2652    72.2941   -15.0192   point-like       nan       nan
   08:15:01.30   +03:58:59.66    0.1183    0.0091   0.0090   238.8699   152.5497   -16.7791    0.0478    0.0018   0.0017   114.0875    72.6117   -15.1545   point-like   -1.0124    0.1811
   08:03:02.82   +08:59:16.96    0.0695    0.0081   0.0082   249.5475   144.6687   -16.8401    0.0477    0.0009   0.0021   116.6238    77.6414   -14.2882   point-like   -0.4467    0.2003
   07:50:40.70   +02:16:23.31    0.0472    0.0057   0.0073   215.5228   138.7258   -17.7427    0.0477    0.0013   0.0018   112.0350    71.4781   -14.8366   point-like       nan       nan
   07:56:14.19   +00:50:15.88    0.0787    0.0062   0.0068   211.8645   156.7426   -17.5614    0.0475    0.0048   0.0016   115.1325    74.8576   -15.1719   point-like   -0.4724    0.2335
   08:05:15.14   +04:39:47.88       nan       nan      nan        nan        nan        nan    0.0474    0.0011   0.0017   118.9935    73.1433   -14.9259   point-like   -3.9673    1.4218
   08:03:44.14   +05:27:26.56    0.1352    0.0038   0.0065   262.6576   221.8356   -13.2538    0.0474    0.0047   0.0016   122.5480    75.8136   -15.0873   point-like       nan       nan
   08:05:40.03   +09:44:00.99    0.0702    0.0102   0.0095   225.2677   173.9347   -16.9506    0.0474    0.0032   0.0028   125.7434    73.6814   -14.7755   point-like       nan       nan
   07:54:18.06   +02:54:17.45    0.0798    0.0080   0.0080   264.3340   143.1504   -16.7733    0.0473    0.0008   0.0017   121.1094    72.4399   -15.0001   point-like       nan       nan
   07:44:20.50   +07:06:54.05    0.1019    0.0101   0.0088   245.2473   168.2274   -17.5359    0.0473    0.0020   0.0020   119.2759    67.7088   -15.1488   point-like   -0.8600    0.1929
   08:15:57.69   +06:48:12.13    0.1723    0.0103   0.0087   257.3571   168.9060   -17.5899    0.0473    0.0016   0.0021   119.6705    75.3171   -15.2723   point-like       nan       nan
   07:45:16.63   +05:59:53.81    0.1776    0.0131   0.0082   276.4171   227.0822    77.2110    0.0473    0.0047   0.0020   153.7103    66.7131   -15.0429   point-like       nan       nan
   07:45:02.91   +05:38:42.69    0.1002    0.0087   0.0085   240.4961   154.8951   -17.0277    0.0473    0.0022   0.0020   116.8486    76.3550   -14.7014   point-like   -0.8501    0.2507
   07:45:35.00   +04:50:55.88       nan       nan      nan        nan        nan        nan    0.0472    0.0031   0.0019   120.9924    71.3166   -15.3232   point-like   -2.1389    0.5666
   08:04:18.21   +07:19:15.04    0.1033    0.0078   0.0063   238.7668   194.2956   -17.4765    0.0471    0.0005   0.0018   126.4603    78.5430   -15.2860   extended     -0.9395    0.1585
   07:53:42.05   +01:06:15.84    0.0266    0.0056   0.0071   208.1315   137.9381   -17.9643    0.0471    0.0013   0.0016   111.3457    68.1373   -14.9482   point-like       nan       nan
   08:10:09.67   +07:46:43.72    0.0698    0.0069   0.0072   218.3738   160.6881   -16.9541    0.0470    0.0012   0.0020   123.0758    76.0043   -14.8165   point-like   -0.5035    0.2254
   08:03:25.29   +07:32:04.98    0.1280    0.0083   0.0067   265.1983   172.7914   -17.7416    0.0469    0.0009   0.0018   119.1807    73.2498   -14.9505   point-like   -1.1452    0.0912
   07:57:58.78   +07:27:35.01       nan       nan      nan        nan        nan        nan    0.0468    0.0012   0.0017   122.4144    72.9407   -15.2808   point-like   -3.0849    0.7857
   07:56:44.92   +07:07:49.93    0.0701    0.0072   0.0072   233.8910   156.5423   -17.3778    0.0467    0.0008   0.0018   125.0642    77.1671   -14.5574   point-like       nan       nan
   08:04:37.10   +01:20:47.47    0.1196    0.0087   0.0071   243.4501   185.1099   -15.5085    0.0467    0.0047   0.0014   115.7791    75.6003   -14.6869   point-like   -0.8759    0.1937
   07:59:37.31   +02:50:36.16       nan       nan      nan        nan        nan        nan    0.0466    0.0047   0.0015   119.3766    72.2104   -15.2308   point-like       nan       nan
   08:19:02.06   +04:50:17.48    0.1366    0.0156   0.0089   356.4245   158.7572   -18.5735    0.0466    0.0009   0.0020   118.3202    71.6245   -14.7698   extended         nan       nan
   07:48:21.17   +07:28:08.21    0.1727    0.0108   0.0085   287.3230   164.6987   -18.0841    0.0466    0.0047   0.0018   136.7142    71.3872   -15.7327   point-like       nan       nan
   08:03:47.08   +08:02:35.32       nan       nan      nan        nan        nan        nan    0.0465    0.0003   0.0018   121.3312    75.9221   -15.2531   point-like   -1.7088    0.4411
   08:13:12.94   +08:41:49.02    0.0758    0.0077   0.0076   254.9227   146.2596   -16.9505    0.0465    0.0010   0.0021   188.4508    66.4262   -14.3150   point-like   -0.5564    0.3335
   07:50:04.47   +02:32:40.64    0.0774    0.0077   0.0073   246.0267   142.6562   -18.2818    0.0464    0.0013   0.0018   127.3023    70.2496   -15.6570   extended         nan       nan
   08:03:58.63   +02:12:20.39    0.1340    0.0092   0.0075   288.6363   157.9750   -16.4701    0.0462    0.0046   0.0014   118.2386    72.3926   -15.1471   point-like   -1.0340    0.2470
   07:49:40.62   +06:51:25.26    0.0771    0.0079   0.0082   228.6027   151.3971   -17.0276    0.0462    0.0011   0.0018   116.0260    85.3141   -14.7995   point-like       nan       nan
   08:00:05.46   +02:53:31.62    0.1273    0.0092   0.0085   260.0842   147.3533   -17.6491    0.0462    0.0009   0.0014   118.2784    70.8841   -15.4385   point-like   -1.1562    0.1326
   08:09:40.55   +05:00:58.61       nan       nan      nan        nan        nan        nan    0.0462    0.0046   0.0018   121.1895    81.9330   -14.9271   point-like       nan       nan
   07:53:26.41   +01:27:15.81    0.0944    0.0069   0.0074   224.3469   150.1389   -16.9832    0.0461    0.0013   0.0016   120.2865    70.3389   -14.7468   point-like   -0.8172    0.1674
   08:15:16.32   +05:54:12.42    0.0959    0.0080   0.0078   238.5854   155.4768   -17.0805    0.0460    0.0069   0.0018   117.0386    72.1533   -14.9351   point-like   -0.5863    0.2000
   07:58:44.53   +04:01:56.37    0.0925    0.0014   0.0088   223.0295   152.4584   -17.2612    0.0459    0.0015   0.0016   119.5633    88.9693   -15.1534   point-like       nan       nan
   07:46:33.14   +03:44:57.38    0.0726    0.0074   0.0082   231.6911   140.8877   -17.3900    0.0459    0.0021   0.0020   122.0795    73.6366   -15.6228   point-like       nan       nan
   07:48:40.73   +02:13:25.54    0.0345    0.0050   0.0069   208.5998   139.8975   -17.9908    0.0458    0.0006   0.0018   114.2535    71.4546   -14.7858   extended         nan       nan
   07:46:12.83   +02:14:58.23    0.0545    0.0063   0.0075   210.6528   146.0153   -18.0011    0.0458    0.0027   0.0022   115.2506    70.7601   -15.1379   point-like       nan       nan
   07:55:13.43   +07:59:03.59    0.0652    0.0062   0.0073   228.6783   134.2237   -17.4134    0.0457    0.0046   0.0017   116.4671    70.4845   -15.0928   extended     -0.3731    0.3725
   08:17:33.33   +04:05:44.97    0.0925    0.0088   0.0097   224.3747   146.4930   -17.1250    0.0457    0.0025   0.0019   114.0731    71.5328   -15.3411   point-like   -0.7885    0.2264
   08:02:40.97   +02:34:33.23    0.0783    0.0068   0.0078   224.2962   141.4217   -17.4612    0.0457    0.0012   0.0014   113.6481    71.3978   -15.0389   point-like   -0.6062    0.1188
   08:01:53.10   +02:43:47.32       nan       nan      nan        nan        nan        nan    0.0456    0.0046   0.0014   123.2309    75.1303   -14.6195   point-like       nan       nan
   07:58:05.54   +09:55:36.41    0.0866    0.0075   0.0078   225.1053   154.6860   -17.8331    0.0456    0.0026   0.0022   125.5457    71.3234   -14.7436   point-like       nan       nan
   07:44:39.44   +02:15:48.96    0.1617    0.0105   0.0079   334.4509   151.8772   -17.6019    0.0455    0.0046   0.0025   120.4289    68.6173   -15.1401   point-like       nan       nan
   08:08:29.77   +05:20:09.80       nan       nan      nan        nan        nan        nan    0.0455    0.0004   0.0020   115.8002    74.1923   -14.7794   point-like       nan       nan
   08:05:39.60   +01:42:41.33    0.1348    0.0084   0.0080   230.1413   165.5857   -17.3690    0.0454    0.0010   0.0014   121.1568    70.8571   -15.1550   point-like       nan       nan
   07:57:11.13   +01:09:54.91    0.1225    0.0071   0.0071   227.4892   157.9280   -17.1743    0.0453    0.0007   0.0016   116.3484    86.5297   -14.2312   point-like       nan       nan
   07:52:05.65   +01:46:17.59    0.0839    0.0074   0.0072   230.2520   160.6699   -16.8478    0.0453    0.0003   0.0017   109.8988    82.6514   -14.6498   point-like       nan       nan
   08:02:23.93   +03:33:12.52    0.1671    0.0101   0.0084   279.3626   158.2214   -17.6225    0.0453    0.0005   0.0015   130.9539    76.8004   -15.4573   extended     -1.4852    0.1233
   08:06:02.96   +04:34:02.21    0.0994    0.0078   0.0082   232.3612   157.4674   -18.1432    0.0453    0.0008   0.0017   110.3010    86.3819   -14.6307   point-like   -0.8805    0.1528
   08:11:08.93   +08:37:47.46    0.0925    0.0075   0.0071   233.0794   163.1144   -16.4591    0.0452    0.0010   0.0020   121.2802    88.3490   -13.8357   point-like   -0.8530    0.2285
   07:59:49.39   +00:21:12.78       nan       nan      nan        nan        nan        nan    0.0452    0.0004   0.0014   115.4975    72.7589   -15.2016   point-like       nan       nan
   08:15:11.92   +06:48:37.28    0.0779    0.0082   0.0087   226.4286   151.7970   -17.3612    0.0451    0.0027   0.0021   114.3194    84.5120   -14.6391   point-like   -0.6113    0.2413
   08:06:17.95   +03:34:49.97    0.0655    0.0066   0.0082   223.7073   141.8607   -18.4723    0.0449    0.0029   0.0016   118.8761    69.8038   -14.9038   point-like   -0.4023    0.1885
   08:05:07.44   +04:05:05.93    0.0862    0.0101   0.0086   241.0253   182.2623   -18.4498    0.0444    0.0005   0.0016   117.8376    75.7094   -14.6372   point-like   -0.8327    0.2726
   07:54:05.74   +04:52:35.14       nan       nan      nan        nan        nan        nan    0.0444    0.0005   0.0017   115.0249    67.2041   -15.1465   point-like       nan       nan
   08:16:08.16   +02:23:06.16    0.1082    0.0099   0.0106   220.3073   151.8517   -16.8035    0.0442    0.0005   0.0017   117.9742    72.7090   -14.9106   point-like       nan       nan
   07:55:01.40   +07:10:27.17    0.0874    0.0077   0.0074   239.9399   158.7643   -17.3772    0.0441    0.0020   0.0018   119.6070    75.6171   -14.5978   point-like       nan       nan
   08:10:11.14   +05:51:37.58       nan       nan      nan        nan        nan        nan    0.0439    0.0044   0.0017   116.9027    74.3793   -15.0941   point-like       nan       nan
   08:09:22.10   +04:19:00.87    0.0569    0.0064   0.0073   219.2530   144.5683   -17.6140    0.0438    0.0009   0.0017   121.9182    72.4243   -14.8291   point-like   -0.3262    0.2903
   08:03:28.85   +00:25:45.65    0.1224    0.0077   0.0068   238.7841   173.2136   -16.6687    0.0438    0.0044   0.0014   110.7627    76.1434   -14.8658   extended     -1.0786    0.1846
   07:58:04.35   +04:15:48.63    0.1842    0.0149   0.0084   298.8948   164.6543   -16.8207    0.0436    0.0044   0.0016   114.4569    81.3941   -15.0338   point-like       nan       nan
   08:05:54.63   +09:05:37.89    0.1239    0.0090   0.0078   263.0451   160.4198   -17.3367    0.0436    0.0026   0.0021   127.6568    70.1474   -14.5371   point-like   -1.1781    0.1668
   08:16:04.92   +07:20:53.94    0.0959    0.0085   0.0083   247.0951   151.4957   -17.0626    0.0436    0.0044   0.0021   118.5143    77.2581   -14.2707   point-like   -0.8073    0.2636
   07:49:31.65   +04:53:40.21    0.0837    0.0090   0.0076   232.7017   189.1921   -16.4515    0.0436    0.0020   0.0017   117.7636    95.2197   -15.4231   point-like       nan       nan
   07:45:46.34   +02:05:55.65    0.0638    0.0071   0.0074   232.6758   147.8896   -17.4310    0.0436    0.0026   0.0024   121.9449    67.2782   -15.3610   point-like   -0.4864    0.3436
   07:52:42.27   +02:27:51.29    0.1830    0.0124   0.0080   275.7449   177.2997   -17.7520    0.0435    0.0005   0.0017   118.4890    73.2248   -15.1159   point-like       nan       nan
   08:00:34.58   +08:13:36.84    0.0522    0.0071   0.0080   216.3086   149.2451   -17.4487    0.0435    0.0014   0.0021   126.8508    72.8371   -14.4485   point-like       nan       nan
   07:49:38.16   +02:48:24.82       nan       nan      nan        nan        nan        nan    0.0434    0.0043   0.0018   129.1229    72.5888   -15.9177   point-like   -4.7370    2.3636
   07:52:33.75   +03:53:32.70    0.0638    0.0066   0.0075   222.6028   143.2346   -17.3310    0.0433    0.0043   0.0016   114.5396    73.6274   -15.1199   point-like       nan       nan
   08:15:42.37   +06:11:49.19    0.1386    0.0099   0.0080   267.8753   172.3014   -17.0614    0.0432    0.0043   0.0019   124.1970    72.6733   -14.9232   point-like       nan       nan
   08:07:16.53   +01:59:11.92    0.0988    0.0075   0.0081   231.0063   145.6914   -17.5265    0.0432    0.0006   0.0015   119.6197    72.7302   -14.8404   point-like   -0.9359    0.1456
   08:18:40.64   +05:08:19.77    0.0711    0.0073   0.0084   218.5163   144.1670   -16.8876    0.0431    0.0018   0.0020   118.0832    78.5927   -15.0056   point-like   -0.5459    0.2147
   08:04:23.99   +00:45:14.56       nan       nan      nan        nan        nan        nan    0.0431    0.0007   0.0013   115.2891    71.5958   -14.8333   point-like   -1.9459    1.0886
   07:58:15.58   +00:01:39.36       nan       nan      nan        nan        nan        nan    0.0430    0.0005   0.0015   113.8709    71.7047   -15.0766   point-like       nan       nan
   07:52:37.08   +08:57:51.38    0.0646    0.0071   0.0081   223.7834   142.8678   -17.9561    0.0430    0.0017   0.0020   122.0215    78.9995   -15.3107   point-like   -0.4739    0.2690
   08:07:58.41   +01:23:52.88    0.1035    0.0075   0.0079   229.7431   148.0954   -16.5890    0.0428    0.0007   0.0013   115.9315    72.2844   -15.1443   point-like   -1.0002    0.1741
   07:56:06.47   +05:25:02.60    0.0747    0.0082   0.0079   249.5904   150.6844   -17.5683    0.0427    0.0017   0.0018   120.3286    72.8792   -14.9243   point-like       nan       nan
   07:44:49.70   +07:27:15.02       nan       nan      nan        nan        nan        nan    0.0425    0.0043   0.0020   118.3319    67.9442   -15.1962   point-like       nan       nan
   07:55:17.84   +02:12:37.10    0.0566    0.0076   0.0086   206.4975   153.4742   -17.2818    0.0425    0.0040   0.0018   115.4374    80.2812   -14.3996   point-like       nan       nan
   08:03:49.24   +03:16:26.77    0.1469    0.0104   0.0084   259.3540   179.0378   -18.7531    0.0424    0.0018   0.0015   123.6832    78.1074   -16.4978   point-like   -1.3941    0.1874
   08:11:09.36   +04:13:15.56       nan       nan      nan        nan        nan        nan    0.0423    0.0021   0.0018   114.2143    68.8392   -15.1227   point-like   -1.9113    0.3648
   07:51:53.97   +05:29:40.29    0.0751    0.0065   0.0073   218.6608   144.3267   -17.0951    0.0422    0.0007   0.0017   137.9275    67.9186   -15.3200   point-like   -0.6649    0.2930
   07:42:52.42   +03:19:19.19    0.0794    0.0090   0.0078   256.8462   163.5174   -17.5129    0.0422    0.0023   0.0021   112.9453    71.6255   -15.1261   point-like   -0.7069    0.1910
   08:01:56.26   +03:40:35.30    0.0595    0.0081   0.0085   232.6504   148.5453   -17.1378    0.0421    0.0002   0.0015   121.7904    69.9774   -15.2100   point-like   -0.4793    0.3221
   07:43:05.42   +07:24:43.16    0.0966    0.0094   0.0090   251.2045   150.9915   -17.5144    0.0420    0.0012   0.0019   122.9577    76.8972   -15.1796   point-like       nan       nan
   07:41:34.75   +05:36:47.63       nan       nan      nan        nan        nan        nan    0.0420    0.0042   0.0024   117.0500    77.1317   -15.7109   point-like       nan       nan
   07:56:40.40   +02:46:01.90    0.1346    0.0126   0.0090   259.3112   208.4559    76.6183    0.0419    0.0015   0.0017   116.2755    72.5210   -15.2838   point-like       nan       nan
   08:10:02.16   +04:41:47.67    0.0847    0.0070   0.0075   233.1672   146.3249   -17.2752    0.0419    0.0010   0.0018   111.7265    75.1727   -14.9363   point-like   -0.8136    0.2060
   08:00:07.15   +05:32:17.28       nan       nan      nan        nan        nan        nan    0.0418    0.0015   0.0017   114.4853    71.9094   -14.9737   point-like   -3.2733    0.7396
   07:55:40.96   +02:22:20.17    0.0713    0.0081   0.0090   214.3489   151.1827   -18.2833    0.0417    0.0010   0.0018   117.3514    71.3086   -15.3576   point-like   -0.6182    0.2932
   07:48:58.65   +03:02:42.07    0.0569    0.0071   0.0078   226.0125   144.3151   -17.9597    0.0417    0.0017   0.0018   115.7968    73.8386   -14.7911   point-like       nan       nan
   07:43:22.62   +06:39:08.43    0.0447    0.0064   0.0083   199.8480   139.4332   -17.8643    0.0417    0.0021   0.0021   128.0202    76.9816   -14.9866   extended     -0.0976    0.2870
   07:54:51.46   +05:28:15.04    0.0461    0.0067   0.0077   214.3078   146.5271   -18.1311    0.0417    0.0012   0.0017   141.6083    84.9795   -13.1507   point-like       nan       nan
   07:56:45.43   +05:57:18.70    0.0623    0.0073   0.0076   236.2813   147.0479   -17.2009    0.0416    0.0010   0.0017   124.7872    72.5711   -15.0743   point-like       nan       nan
   08:17:00.79   +02:24:09.73    0.1084    0.0152   0.0109   210.9265   144.2087   -16.9196    0.0416    0.0015   0.0016   112.1607    72.7823   -14.7055   point-like   -1.2321    0.2746
   07:45:56.67   +06:42:54.02    0.0617    0.0086   0.0083   249.1174   152.0456   -17.0968    0.0414    0.0011   0.0018   119.0734    71.1410   -15.1492   point-like       nan       nan
   08:07:08.94   +00:19:51.80       nan       nan      nan        nan        nan        nan    0.0414    0.0041   0.0014   121.1041    75.5092   -14.6130   point-like   -1.8686    0.4764
   08:09:10.09   +07:39:28.15    0.0957    0.0072   0.0067   237.2150   165.5087   -17.9321    0.0413    0.0023   0.0019   112.1063    68.9469   -14.7864   point-like   -0.9564    0.2101
   07:52:33.21   +02:29:30.07       nan       nan      nan        nan        nan        nan    0.0413    0.0005   0.0017   119.2813    69.1331   -15.2399   point-like       nan       nan
   07:58:49.62   +02:13:01.08    0.0741    0.0056   0.0084   218.6087   140.9167   -17.3892    0.0411    0.0003   0.0015   120.4035    70.8033   -14.8499   point-like       nan       nan
   07:40:59.09   +06:32:19.82    0.0849    0.0118   0.0089   275.7373   180.3815   -15.5795    0.0409    0.0036   0.0021   124.0067    69.9092   -14.9835   point-like   -0.8015    0.2346
   07:56:06.19   +09:53:24.72    0.0956    0.0078   0.0078   246.1164   147.9781   -17.1112    0.0409    0.0046   0.0020   115.8880    70.1353   -14.8111   point-like       nan       nan
   08:16:44.95   +06:54:08.48       nan       nan      nan        nan        nan        nan    0.0408    0.0024   0.0021   115.6806    71.2500   -14.7716   point-like       nan       nan
   08:12:10.54   +07:16:20.15    0.1000    0.0100   0.0074   270.9854   163.0526   -16.1328    0.0408    0.0014   0.0021   157.6077    69.0546   -14.3993   point-like   -1.0419    0.2300
   07:40:56.37   +04:17:51.06    0.0603    0.0072   0.0079   221.6930   148.0208   -17.7957    0.0408    0.0023   0.0022   121.3967    69.2938   -15.2332   extended         nan       nan
   07:45:10.88   +07:55:55.41       nan       nan      nan        nan        nan        nan    0.0408    0.0003   0.0020   126.4966    82.9914   -13.9961   point-like       nan       nan
   07:49:11.97   +01:20:00.11    0.0811    0.0059   0.0063   226.4236   152.0235   -17.5253    0.0408    0.0017   0.0017   115.8800    74.8257   -15.0165   extended         nan       nan
   07:49:54.56   +08:17:29.60    0.0455    0.0074   0.0082   225.8513   145.3398   -17.3840    0.0406    0.0041   0.0019   133.4414    72.9774   -15.2595   point-like       nan       nan
   08:16:22.86   +03:25:40.64    0.1018    0.0096   0.0092   240.0122   156.9867   -16.3654    0.0406    0.0041   0.0018   121.9420    74.1803   -14.7099   point-like   -0.9875    0.2125
   08:03:07.78   +04:09:00.53    0.1278    0.0105   0.0088   229.0482   210.2051   -19.5052    0.0404    0.0007   0.0016   112.1526    71.3237   -14.8138   point-like   -1.3590    0.2244
   07:59:04.27   +03:50:45.05    0.0974    0.0014   0.0087   229.2474   154.9916   -17.5808    0.0404    0.0010   0.0016   130.2394    68.5074   -15.5757   point-like       nan       nan
   08:13:30.55   +02:43:49.75    0.0464    0.0064   0.0090   193.8665   135.0595   -18.1064    0.0403    0.0022   0.0016   115.9768    75.8966   -15.2085   extended     -0.1409    0.3404
   08:06:46.89   +06:58:02.92    0.0609    0.0066   0.0064   271.2340   138.6845   -17.0623    0.0402    0.0014   0.0018   115.4789    70.0598   -14.9119   point-like   -0.5002    0.2265
   07:48:54.25   +05:24:23.79    0.0662    0.0071   0.0074   231.0311   149.2700   -17.6270    0.0402    0.0017   0.0017   124.4837    71.9615   -15.6768   point-like       nan       nan
   07:58:25.92   +05:23:53.60    0.1144    0.0144   0.0077   219.4875   191.6299   -12.5453    0.0402    0.0018   0.0019   111.5636    78.7445   -14.6452   point-like       nan       nan
   08:01:06.29   +00:36:48.67    0.0971    0.0073   0.0065   261.3969   157.2013   -17.0042    0.0401    0.0040   0.0014   112.7954    71.4137   -14.8419   point-like   -0.8548    0.2503
   08:02:24.38   +05:44:55.85    0.0722    0.0064   0.0066   242.3086   143.6594   -17.4116    0.0401    0.0015   0.0017   127.2065    68.5335   -15.3228   extended         nan       nan
   08:03:25.21   +04:10:44.92    0.0884    0.0085   0.0088   214.7079   181.8109   -16.6846    0.0400    0.0023   0.0016   115.1120    73.1309   -15.3651   point-like       nan       nan
   07:58:56.03   +05:27:18.12       nan       nan      nan        nan        nan        nan    0.0400    0.0040   0.0019   122.1351    79.0142   -14.8463   point-like       nan       nan
   07:45:26.77   +05:59:48.27       nan       nan      nan        nan        nan        nan    0.0399    0.0022   0.0020   111.2611    74.0968   -15.2605   point-like       nan       nan
   07:48:38.87   +07:18:44.04    0.0384    0.0080   0.0086   234.9623   139.8752   -17.8150    0.0399    0.0009   0.0018   131.7878    71.3821   -14.9846   extended         nan       nan
   08:04:13.37   +01:37:12.42    0.0713    0.0069   0.0072   220.5865   156.0529   -17.6436    0.0398    0.0010   0.0014   123.1726    74.1249   -14.6307   point-like   -0.6536    0.2222
   07:47:09.16   +04:30:40.21    0.0386    0.0066   0.0081   209.5592   140.0163   -17.4269    0.0397    0.0007   0.0019   115.5986    73.0078   -14.7391   point-like       nan       nan
   08:00:17.66   +02:47:15.83    0.0828    0.0084   0.0083   241.1432   156.1042   -17.8303    0.0397    0.0014   0.0014   120.9438    71.4750   -14.8247   extended     -0.8392    0.2456
   08:05:36.66   +03:05:51.89    0.0760    0.0078   0.0079   239.0547   150.7372   -17.7420    0.0397    0.0013   0.0015   112.3389    76.2548   -15.3004   point-like   -0.7581    0.2442
   08:00:53.53   +06:51:22.28    0.1285    0.0094   0.0064   329.1975   172.5616   -16.2864    0.0397    0.0025   0.0017   116.0397    74.4687   -15.1621   point-like   -1.2739    0.1977
   07:54:09.42   +03:12:43.24    0.1421    0.0111   0.0075   305.4628   183.7628   -16.1749    0.0397    0.0003   0.0017   132.5739    76.1807   -14.4096   point-like   -1.4289    0.1962
   08:07:53.98   +05:16:50.78    0.0620    0.0062   0.0071   219.3424   144.1658   -17.2724    0.0397    0.0010   0.0019   122.9299    75.6325   -15.2153   extended         nan       nan
   08:01:40.62   +08:26:24.13       nan       nan      nan        nan        nan        nan    0.0396    0.0032   0.0020   112.9825    79.0013   -14.8528   point-like       nan       nan
   08:07:27.91   +07:51:34.09       nan       nan      nan        nan        nan        nan    0.0396    0.0019   0.0018   118.6593    71.9019   -14.7751   point-like       nan       nan
   07:50:06.86   +04:30:02.83    0.0569    0.0071   0.0079   214.7060   153.4485   -17.5710    0.0396    0.0040   0.0019   113.3262    95.2814   -14.7312   point-like       nan       nan
   07:48:04.94   +05:54:03.32    0.0421    0.0063   0.0078   209.5777   139.6866   -17.4867    0.0396    0.0038   0.0017   115.2188    71.3694   -15.5353   point-like       nan       nan
   08:18:27.19   +04:47:56.25    0.0764    0.0092   0.0090   221.7998   150.7944   -17.5441    0.0394    0.0008   0.0019   122.8385    73.1428   -14.4734   point-like   -0.8006    0.3243
   07:58:08.81   +02:12:30.80       nan       nan      nan        nan        nan        nan    0.0394    0.0005   0.0016   109.8345    84.2519   -14.2575   point-like       nan       nan
   07:51:07.88   +07:25:25.40    0.0690    0.0065   0.0078   239.9389   142.2582   -17.4270    0.0393    0.0014   0.0018   121.9371    76.5383   -15.0338   point-like       nan       nan
   07:58:23.95   +05:17:16.69    0.0652    0.0015   0.0078   224.7712   138.4747   -17.2160    0.0393    0.0022   0.0019   115.9593    72.3228   -15.1349   point-like       nan       nan
   08:13:15.21   +05:24:57.36    0.0570    0.0065   0.0075   214.2846   146.2470   -17.4809    0.0392    0.0008   0.0017   116.1439    71.9255   -14.9621   point-like       nan       nan
   07:58:02.68   +04:17:56.16       nan       nan      nan        nan        nan        nan    0.0390    0.0039   0.0016   118.8463    73.4879   -15.2475   point-like   -3.8660    1.1715
   07:56:34.77   +09:44:06.59    0.0554    0.0072   0.0077   235.1314   144.0845   -17.0341    0.0390    0.0034   0.0021   126.4787    73.1438   -14.2789   point-like       nan       nan
   08:12:29.31   +05:59:28.56    0.0582    0.0084   0.0071   323.1174   135.6775   -16.3615    0.0390    0.0019   0.0018   115.9616    71.6813   -15.1636   point-like   -0.4826    0.3578
   08:04:51.42   +00:17:50.88       nan       nan      nan        nan        nan        nan    0.0390    0.0071   0.0014   115.7680    69.4896   -15.0888   point-like   -2.2302    1.0533
   07:57:45.28   +02:29:08.46    0.1240    0.0095   0.0093   232.0704   159.3084   -17.3872    0.0389    0.0008   0.0016   113.6745    69.2530   -15.1586   point-like       nan       nan
   07:48:21.96   +08:48:43.90    0.0811    0.0083   0.0081   247.2894   149.0233   -18.1217    0.0389    0.0027   0.0021   126.6199    71.0651   -14.8951   point-like       nan       nan
   08:01:33.09   +01:10:12.13    0.1992    0.0085   0.0066   255.4212   189.1931   -15.8255    0.0387    0.0039   0.0013   113.3825    73.0094   -15.0519   point-like   -1.6026    0.1711
   08:12:49.66   +05:55:39.75    0.0999    0.0068   0.0072   233.2753   146.0303   -17.1263    0.0384    0.0019   0.0018   124.2294    68.0078   -14.9481   point-like   -1.0717    0.1822
   07:45:14.28   +04:41:52.88    0.0404    0.0070   0.0084   216.8601   140.7205   -17.9225    0.0383    0.0003   0.0019   125.4193    75.3821   -15.1139   extended         nan       nan
   08:03:48.97   +04:01:06.11    0.0407    0.0070   0.0088   214.6326   134.3392   -16.7250    0.0383    0.0017   0.0016   121.1694    72.7685   -14.9357   point-like       nan       nan
   07:47:18.96   +05:06:48.29    0.0614    0.0072   0.0080   219.4741   149.5876   -18.0710    0.0382    0.0014   0.0018   121.2357    70.3919   -15.0437   point-like   -0.5130    0.3165
   08:15:48.96   +07:08:03.99       nan       nan      nan        nan        nan        nan    0.0381    0.0001   0.0021   113.1947    69.9931   -14.9258   point-like       nan       nan
   08:04:11.45   +00:39:02.49    0.1123    0.0083   0.0068   219.3223   210.1849   -13.7853    0.0380    0.0040   0.0014   124.1569    70.0013   -14.9988   point-like   -1.0495    0.3292
   08:13:03.68   +07:45:53.96       nan       nan      nan        nan        nan        nan    0.0380    0.0007   0.0021   110.7756    80.8907   -13.9869   point-like       nan       nan
   07:59:45.91   +03:33:23.30    0.0592    0.0074   0.0085   226.6614   139.1004   -17.7996    0.0380    0.0010   0.0016   118.2656    71.5543   -15.4418   point-like       nan       nan
   08:13:54.35   +02:18:02.42    0.0589    0.0076   0.0098   197.4899   141.6260   -17.4119    0.0379    0.0017   0.0018   120.9944    70.6481   -15.1815   point-like   -0.4983    0.2804
   07:50:58.30   +06:53:38.18    0.1269    0.0012   0.0076   402.1479   140.6562   -17.0825    0.0377    0.0035   0.0017   114.1457    71.3681   -15.2046   point-like   -1.3116    0.1910
   08:03:10.83   +08:12:57.98    0.0882    0.0087   0.0073   241.8206   184.0197   -18.1192    0.0374    0.0011   0.0019   119.1591    71.6184   -14.9516   point-like       nan       nan
   08:00:49.03   +00:27:17.57    0.0653    0.0068   0.0066   239.6731   155.6641   -17.4900    0.0373    0.0006   0.0014   122.0111    68.9160   -15.2795   point-like       nan       nan
   08:17:50.10   +06:10:07.24    0.0995    0.0069   0.0079   229.8243   151.1123   -18.0660    0.0372    0.0022   0.0021   113.9521    69.7861   -15.2881   point-like       nan       nan
   08:04:13.25   +02:28:48.75    0.0591    0.0070   0.0077   214.8007   153.0245   -16.4706    0.0372    0.0011   0.0014   118.5705    72.5501   -14.9990   extended     -0.5439    0.2456
   07:58:50.88   +02:42:20.25    0.1019    0.0102   0.0087   227.7346   186.1458   -14.9598    0.0370    0.0013   0.0015   116.7089    69.3787   -15.1235   point-like       nan       nan
   07:52:09.35   +07:18:32.17    0.0743    0.0077   0.0080   244.1240   143.3236   -17.8572    0.0369    0.0027   0.0017   123.8933    67.3901   -15.0376   point-like   -0.7819    0.3586
   08:01:04.09   +06:26:29.22    0.0426    0.0057   0.0065   243.0198   140.1465   -17.5048    0.0369    0.0013   0.0018   117.4028    69.9422   -15.1443   point-like       nan       nan
   08:16:08.94   +03:05:46.32       nan       nan      nan        nan        nan        nan    0.0368    0.0013   0.0018   119.7323    73.7061   -15.7356   extended     -2.0543    0.5887
   08:05:43.19   +00:47:26.85    0.0534    0.0053   0.0073   209.9918   151.5204   -17.6611    0.0368    0.0008   0.0013   115.1776    75.8691   -15.1726   point-like       nan       nan
   07:50:51.38   +02:09:13.78    0.0839    0.0082   0.0073   226.7248   181.8921   -15.9653    0.0367    0.0016   0.0018   111.9615    71.8096   -14.9176   point-like       nan       nan
   07:43:24.20   +07:03:10.54    0.0411    0.0079   0.0088   198.3404   164.0924   -18.3121    0.0366    0.0020   0.0019   121.9879    72.2210   -15.1829   point-like       nan       nan
   07:52:48.01   +04:43:22.42    0.0566    0.0073   0.0080   220.0715   150.8326   -18.3510    0.0365    0.0015   0.0017   113.8930    68.3371   -15.2933   point-like       nan       nan
   08:03:10.23   +03:38:04.04    0.0568    0.0074   0.0086   219.8844   142.7318   -18.5376    0.0363    0.0011   0.0015   128.7937    69.1381   -15.1668   point-like   -0.5607    0.3314
   07:53:12.11   +07:58:41.25    0.0886    0.0075   0.0076   244.9467   147.4971   -17.3114    0.0363    0.0036   0.0018   119.1513    72.1581   -15.1384   point-like       nan       nan
   08:07:48.39   +08:04:31.37    0.0430    0.0054   0.0064   220.1180   138.7320   -17.5645    0.0363    0.0018   0.0020   109.4512    71.7129   -14.9248   point-like   -0.1856    0.3198
   08:11:41.03   +06:04:32.61    0.0510    0.0061   0.0068   207.0739   156.1018   -17.4090    0.0361    0.0020   0.0017   118.0015    76.4325   -15.0643   point-like       nan       nan
   08:19:37.20   +04:39:27.01    0.0654    0.0098   0.0093   244.7354   155.2073   -17.3245    0.0361    0.0021   0.0020   115.1080    70.4758   -14.7559   extended         nan       nan
   07:51:00.74   +04:22:31.77    0.1380    0.0131   0.0078   280.9749   238.2779    76.5656    0.0359    0.0017   0.0018   110.3601    73.9227   -14.9288   point-like       nan       nan
   07:57:42.32   +09:50:11.82    0.0521    0.0075   0.0078   217.5583   159.7435   -16.3946    0.0358    0.0035   0.0021   115.8062   112.0003   -17.8592   point-like       nan       nan
   08:14:56.46   +02:24:48.37    0.1368    0.0100   0.0101   238.2927   149.1903   -17.1989    0.0358    0.0020   0.0018   116.8637    73.8101   -16.1257   extended     -1.4825    0.2584
   08:12:35.39   +02:30:20.08       nan       nan      nan        nan        nan        nan    0.0358    0.0016   0.0016   107.7429    88.1641   -13.7762   point-like   -2.8076    0.1715
   07:55:17.89   +09:03:39.01    0.0697    0.0075   0.0076   230.9594   154.1100   -16.9891    0.0358    0.0017   0.0019   121.5622    69.4439   -14.6571   point-like       nan       nan
   07:42:33.18   +03:48:07.63    0.0739    0.0080   0.0079   229.0267   160.6761   -18.1849    0.0358    0.0023   0.0022   110.0705    79.3091   -14.5203   point-like       nan       nan
   07:56:39.50   +03:14:15.48       nan       nan      nan        nan        nan        nan    0.0358    0.0003   0.0017   109.6565    90.9353   -15.5652   point-like       nan       nan
   08:11:18.41   +08:31:25.66    0.0570    0.0076   0.0071   231.1460   166.2544   -15.9532    0.0357    0.0022   0.0021   122.4626    72.1740   -15.1478   point-like       nan       nan
   07:51:13.00   +04:22:01.33       nan       nan      nan        nan        nan        nan    0.0356    0.0014   0.0018   120.3241    70.1760   -15.1846   extended         nan       nan
   07:51:27.43   +09:07:24.10       nan       nan      nan        nan        nan        nan    0.0355    0.0021   0.0020   115.5821    68.4322   -15.1702   point-like       nan       nan
   07:59:25.36   +04:20:14.92    0.0513    0.0068   0.0083   209.8907   142.1406   -17.5957    0.0354    0.0016   0.0016   112.6756    74.4729   -14.8639   point-like       nan       nan
   07:44:36.24   +06:49:07.75    0.0510    0.0080   0.0083   253.4969   137.8159   -17.7697    0.0354    0.0026   0.0020   119.3928    72.2999   -14.5468   extended         nan       nan
   07:55:55.08   +06:30:18.06    0.0939    0.0068   0.0070   241.9041   162.7835   -17.1116    0.0353    0.0010   0.0018   115.2535    88.1396   -15.1431   point-like       nan       nan
   08:03:55.72   +03:43:29.94       nan       nan      nan        nan        nan        nan    0.0353    0.0007   0.0016   114.1839    74.2603   -15.3537   point-like   -5.0054    1.1161
   08:11:54.92   +03:30:44.83       nan       nan      nan        nan        nan        nan    0.0353    0.0002   0.0017   111.0780    67.9665   -14.7375   point-like       nan       nan
   08:10:15.47   +05:52:38.79       nan       nan      nan        nan        nan        nan    0.0352    0.0035   0.0017   111.2091    77.4915   -14.8768   point-like   -2.7155    0.4636
   08:06:31.29   +01:08:18.75    0.1083    0.0098   0.0075   337.4878   148.9379   -17.5957    0.0352    0.0009   0.0013   108.3768    77.1580   -14.9735   point-like   -1.2872    0.1361
   07:48:44.69   +02:31:27.95       nan       nan      nan        nan        nan        nan    0.0350    0.0022   0.0019   111.1332    72.6697   -15.0912   point-like       nan       nan
   07:58:57.54   +03:20:45.57    0.0688    0.0088   0.0090   206.8817   171.6812   -17.4326    0.0349    0.0031   0.0015   115.4949    81.7193   -15.2029   extended         nan       nan
   07:47:06.04   +07:13:07.34    0.0308    0.0067   0.0088   191.6691   143.5885   -16.3535    0.0348    0.0009   0.0019   116.2802    70.6695   -14.8040   extended         nan       nan
   08:07:03.07   +01:23:43.39       nan       nan      nan        nan        nan        nan    0.0347    0.0014   0.0013   111.5213    71.3037   -15.3783   point-like       nan       nan
   08:08:52.77   +01:35:04.53    0.0701    0.0078   0.0082   226.3983   152.9885   -17.6336    0.0347    0.0011   0.0014   116.1519    68.8114   -15.6032   point-like   -0.8300    0.2641
   07:59:10.83   +08:49:25.02    0.1289    0.0112   0.0079   322.7433   167.4680   -16.1417    0.0346    0.0015   0.0019   139.7906    77.4375   -15.3664   point-like       nan       nan
   07:41:08.16   +04:43:34.42       nan       nan      nan        nan        nan        nan    0.0346    0.0003   0.0022   111.0858    73.9888   -15.7468   point-like   -3.1633    0.6461
   08:12:13.57   +02:18:30.47    0.0580    0.0078   0.0093   212.3632   142.2595   -17.5352    0.0345    0.0024   0.0016   113.0066    74.1697   -15.2340   point-like       nan       nan
   07:52:13.47   +04:16:12.55       nan       nan      nan        nan        nan        nan    0.0345    0.0001   0.0017   111.0120    80.5960   -16.2432   point-like       nan       nan
   07:54:58.37   +04:11:17.03    0.1225    0.0094   0.0083   229.9342   183.0668   -16.5377    0.0344    0.0015   0.0017   109.3242    97.9629   -14.9970   point-like   -1.4446    0.2880
   08:11:23.26   +03:37:58.12    0.0836    0.0093   0.0083   244.8584   166.8750   -17.8513    0.0344    0.0012   0.0018   108.3891    72.2847   -14.9433   point-like   -1.0717    0.2666
   07:49:51.89   +07:21:13.43       nan       nan      nan        nan        nan        nan    0.0342    0.0024   0.0018   169.5467    70.8041   -15.9012   extended         nan       nan
   08:01:07.40   +03:34:17.33    0.0624    0.0073   0.0085   206.6517   151.0136   -17.7515    0.0342    0.0024   0.0015   113.5647    73.7569   -14.8088   point-like       nan       nan
   08:05:51.89   +05:13:13.76    0.0833    0.0074   0.0072   235.9429   158.6615   -17.5357    0.0341    0.0012   0.0016   152.5208    65.8636   -15.1906   point-like       nan       nan
   07:47:35.73   +07:31:07.48    0.0693    0.0084   0.0088   228.1752   151.5298   -17.0889    0.0341    0.0019   0.0020   115.3054    65.1365   -15.0885   point-like       nan       nan
   08:01:36.92   +08:14:06.39    0.0591    0.0076   0.0079   233.7173   148.9143   -18.1695    0.0341    0.0019   0.0020   114.8199    70.5336   -15.0147   point-like   -0.6520    0.3997
   08:02:54.17   +03:12:12.14       nan       nan      nan        nan        nan        nan    0.0340    0.0002   0.0015   117.4014    71.0550   -14.9111   point-like       nan       nan
   08:13:53.48   +08:10:33.14    0.0701    0.0073   0.0073   240.9095   151.0804   -17.8890    0.0339    0.0024   0.0021   118.9507    70.7231   -14.9414   point-like   -0.8107    0.2900
   07:56:44.27   +09:05:41.48       nan       nan      nan        nan        nan        nan    0.0339    0.0021   0.0020   115.8306    71.7606   -14.8898   point-like       nan       nan
   07:54:52.82   +04:29:11.55    0.0315    0.0032   0.0082   189.0697   128.5229   -18.7264    0.0338    0.0016   0.0017   118.9718    70.4206   -15.2435   point-like       nan       nan
   07:53:32.32   +01:36:00.66    0.0409    0.0067   0.0076   225.6337   140.7426   -16.7703    0.0338    0.0012   0.0017   130.8826    76.6540   -15.8433   point-like       nan       nan
   07:59:12.28   +05:56:47.93       nan       nan      nan        nan        nan        nan    0.0337    0.0034   0.0016   117.3767    68.7047   -15.1828   point-like       nan       nan
   08:04:24.64   +01:03:11.71    0.1630    0.0073   0.0069   242.6162   159.1275   -17.2709    0.0336    0.0010   0.0014   111.1871    74.8429   -15.0001   point-like   -1.7688    0.0932
   07:45:00.53   +04:27:51.40    0.0646    0.0051   0.0083   252.5256   151.1051   -18.1833    0.0336    0.0022   0.0020   115.8557    70.7162   -15.0927   point-like       nan       nan
   08:18:36.06   +04:06:44.90    0.1050    0.0079   0.0099   234.7940   150.1147   -16.2169    0.0335    0.0019   0.0019   114.7636    66.3365   -15.2292   point-like       nan       nan
   07:54:43.28   +02:46:10.41    0.0503    0.0071   0.0083   216.4243   143.5888   -17.8543    0.0335    0.0022   0.0017   119.6508    75.0878   -15.5883   point-like       nan       nan
   08:14:52.85   +03:50:31.51       nan       nan      nan        nan        nan        nan    0.0335    0.0026   0.0017   112.3263    77.9461   -14.6194   point-like       nan       nan
   08:01:09.49   +04:46:01.60    0.1083    0.0051   0.0080   251.6388   175.1916   -17.6758    0.0333    0.0016   0.0016   113.0439    78.7874   -15.3128   point-like       nan       nan
   08:17:09.69   +04:56:13.65    0.1133    0.0101   0.0085   236.8463   184.3669   -15.6056    0.0332    0.0008   0.0018   115.9526    69.7661   -14.9349   point-like       nan       nan
   08:05:31.25   +09:29:46.59    0.0555    0.0096   0.0091   250.6873   152.2002   -18.0681    0.0332    0.0028   0.0025   129.9370    68.9180   -14.9280   point-like       nan       nan
   07:44:37.56   +07:34:45.47    0.0674    0.0093   0.0089   280.5728   136.0067   -17.4403    0.0332    0.0007   0.0020   122.2649    67.7071   -14.9007   point-like       nan       nan
   07:52:13.37   +08:37:22.66    0.0635    0.0072   0.0080   232.3958   139.7453   -17.4711    0.0331    0.0020   0.0019   113.1510    73.5611   -14.9050   point-like       nan       nan
   08:08:22.77   +00:50:36.24       nan       nan      nan        nan        nan        nan    0.0330    0.0033   0.0014   118.3674    72.4133   -15.1770   point-like       nan       nan
   07:52:57.09   +05:32:39.98       nan       nan      nan        nan        nan        nan    0.0330    0.0033   0.0017   116.1183    74.6135   -14.7168   point-like       nan       nan
   08:13:04.03   +08:46:21.35    0.1144    0.0095   0.0075   288.1443   153.6694   -17.5818    0.0330    0.0024   0.0021   126.6565    67.7352   -15.6134   point-like   -1.3808    0.3258
   07:49:32.25   +04:41:13.94       nan       nan      nan        nan        nan        nan    0.0329    0.0033   0.0018   119.7281    68.1707   -15.4892   point-like       nan       nan
   08:16:22.31   +07:18:20.79    0.0790    0.0094   0.0083   233.6701   179.0822   -18.4273    0.0328    0.0032   0.0021   118.7793   108.5811    71.9227   point-like   -0.9831    0.3428
   08:07:01.15   +06:16:46.84       nan       nan      nan        nan        nan        nan    0.0327    0.0012   0.0017   115.7416    75.4286   -16.3847   point-like       nan       nan
   07:49:00.00   +03:58:13.94       nan       nan      nan        nan        nan        nan    0.0326    0.0001   0.0018   109.2328    73.1808   -14.9462   extended         nan       nan
   08:02:05.25   +01:17:52.12    0.0473    0.0053   0.0066   198.2555   147.5118   -18.1147    0.0324    0.0008   0.0013   113.7520    69.7234   -15.0813   point-like   -0.4348    0.2580
   08:16:19.08   +06:04:21.53    0.1842    0.0114   0.0081   258.8989   213.5586   -18.5466    0.0323    0.0023   0.0020   106.8712    80.7510   -15.9796   extended     -1.9175    0.2618
   07:55:53.01   +01:37:44.32       nan       nan      nan        nan        nan        nan    0.0323    0.0010   0.0016   118.0515    72.9078   -14.9517   point-like       nan       nan
   08:04:02.09   +08:26:30.02    0.0337    0.0058   0.0070   213.9544   138.3094   -17.4130    0.0323    0.0020   0.0019   117.2875    69.9730   -14.7676   point-like       nan       nan
   08:06:01.45   +02:56:02.57       nan       nan      nan        nan        nan        nan    0.0323    0.0005   0.0015   111.2374    70.2095   -15.3614   point-like       nan       nan
   07:46:27.41   +07:33:42.79       nan       nan      nan        nan        nan        nan    0.0323    0.0022   0.0021   117.6132    73.9855   -14.8630   extended         nan       nan
   08:04:44.08   +04:50:59.65       nan       nan      nan        nan        nan        nan    0.0323    0.0023   0.0017   112.1061    73.1231   -15.2607   extended         nan       nan
   07:44:16.45   +07:16:40.33    0.0739    0.0077   0.0089   232.7562   141.3567   -17.4019    0.0321    0.0018   0.0019   113.5585    67.8305   -14.7155   point-like   -0.9562    0.2938
   08:06:42.40   +06:10:40.28    0.0540    0.0060   0.0064   215.7985   157.1970   -17.4767    0.0321    0.0018   0.0017   110.8275    72.0640   -15.1932   extended         nan       nan
   08:06:49.84   +02:32:22.58    0.1110    0.0085   0.0082   237.1900   159.5544   -17.0353    0.0321    0.0008   0.0015   124.0597    75.4491   -15.2203   point-like   -1.3946    0.2096
   07:57:23.80   +03:49:38.36       nan       nan      nan        nan        nan        nan    0.0320    0.0017   0.0016   121.1685    69.2456   -14.8512   point-like       nan       nan
   07:57:23.46   +09:42:33.11    0.1000    0.0005   0.0078   235.6364   154.8591   -17.4828    0.0320    0.0024   0.0021   123.4006    69.5201   -14.8175   point-like   -1.2279    0.1921
   08:00:45.60   +09:04:36.07    0.0754    0.0076   0.0078   213.8414   166.7358   -17.7556    0.0320    0.0023   0.0021   121.4054    75.3616   -14.0464   point-like   -0.9274    0.3223
   07:46:01.47   +07:28:35.72    0.0444    0.0074   0.0089   221.9649   135.2225   -17.4228    0.0320    0.0024   0.0021   121.6078    75.2381   -15.3923   point-like       nan       nan
   07:51:45.57   +00:47:55.73    0.0381    0.0054   0.0067   208.4034   141.4524   -17.6339    0.0319    0.0013   0.0017   118.6209    77.3811   -15.0718   point-like       nan       nan
   07:52:57.98   +03:45:32.95    0.0576    0.0066   0.0073   209.0350   158.3211   -18.3746    0.0319    0.0026   0.0017   113.7377    69.9091   -14.6209   point-like       nan       nan
   07:52:16.63   +05:29:09.36    0.0425    0.0063   0.0074   227.2611   134.6171   -18.0616    0.0318    0.0014   0.0016   117.8304    67.2686   -15.0768   point-like       nan       nan
   08:12:42.94   +06:15:38.28    0.0290    0.0057   0.0070   211.5810   137.0161   -17.0955    0.0317    0.0018   0.0019   117.9212    68.2546   -15.2594   point-like    0.0394    0.6716
   07:58:09.53   +01:15:01.60    0.0800    0.0116   0.0071   434.3285   129.2403   -17.6008    0.0316    0.0019   0.0015   108.4762    76.2027   -15.4043   point-like       nan       nan
   08:07:58.82   +03:14:18.91    0.0742    0.0074   0.0082   207.6615   157.8499   -17.8624    0.0316    0.0015   0.0015   112.8430    73.3261   -14.9127   extended     -0.9754    0.2894
   08:14:46.40   +01:48:47.93    0.0772    0.0088   0.0107   212.4001   140.6637   -16.1891    0.0315    0.0010   0.0018   136.9014    72.9749   -14.6486   point-like       nan       nan
   08:18:50.76   +04:53:38.04       nan       nan      nan        nan        nan        nan    0.0315    0.0031   0.0019   125.9292   106.3836   -18.9275   point-like       nan       nan
   08:06:20.75   +03:15:36.55    0.0699    0.0080   0.0079   242.7493   152.5050   -17.5809    0.0315    0.0018   0.0015   123.6646    68.0320   -15.2486   point-like       nan       nan
   08:14:52.31   +06:08:54.86       nan       nan      nan        nan        nan        nan    0.0315    0.0021   0.0019   128.0191    69.8080   -15.6538   point-like       nan       nan
   08:10:32.01   +03:49:31.42    0.0871    0.0100   0.0081   232.8960   195.8154   -14.6984    0.0315    0.0126   0.0017   111.9025    69.6890   -15.3272   point-like   -0.4255    0.4224
   08:10:17.06   +03:14:40.29    0.0442    0.0067   0.0085   210.8168   135.4408   -18.0098    0.0314    0.0011   0.0016   110.0612    73.2781   -14.9740   point-like       nan       nan
   08:10:43.77   +03:45:50.22    0.0306    0.0063   0.0082   188.9923   145.5524   -18.8192    0.0314    0.0019   0.0017   119.4284    72.2290   -15.3263   extended         nan       nan
   08:10:03.76   +03:37:27.04    0.1123    0.0080   0.0083   234.7939   150.1064   -16.8573    0.0314    0.0010   0.0017   118.8654    73.6635   -15.1639   point-like       nan       nan
   07:53:13.11   +09:04:32.48    0.0675    0.0068   0.0080   231.7696   143.2048   -18.4897    0.0314    0.0018   0.0019   117.5144    67.8853   -14.8860   point-like       nan       nan
   07:59:28.51   +09:05:51.53       nan       nan      nan        nan        nan        nan    0.0313    0.0021   0.0020   122.8945    72.9064   -15.1086   point-like       nan       nan
   07:48:21.01   +03:24:19.35    0.0601    0.0084   0.0080   224.7423   160.9463   -17.9600    0.0312    0.0014   0.0018   129.0649    75.7910   -14.1651   point-like       nan       nan
   08:01:10.07   +07:42:09.39       nan       nan      nan        nan        nan        nan    0.0312    0.0019   0.0018   119.0545    70.0955   -15.0884   point-like       nan       nan
   07:41:26.03   +03:29:37.98    0.0519    0.0068   0.0082   247.7817   129.9561   -18.0520    0.0312    0.0026   0.0023   126.4283    68.4871   -15.5514   point-like       nan       nan
   07:45:41.05   +05:22:59.84    0.1218    0.0090   0.0085   239.3223   161.2842   -17.2762    0.0311    0.0020   0.0019   107.3603    76.1163   -16.3593   point-like       nan       nan
   07:56:53.27   +03:59:16.03    0.0434    0.0075   0.0089   212.9875   143.0757   -17.1262    0.0311    0.0017   0.0016   113.9342    70.9635   -15.0918   point-like       nan       nan
   07:55:40.07   +03:19:56.61    0.0483    0.0078   0.0082   232.2939   148.1073   -17.6700    0.0311    0.0059   0.0017   115.1621    74.3991   -15.3135   point-like       nan       nan
   08:03:35.88   +09:08:46.92    0.0543    0.0077   0.0084   213.0963   156.7393   -18.4766    0.0310    0.0026   0.0022   120.6647    77.2263   -15.0458   point-like       nan       nan
   07:57:11.32   +01:03:54.01    0.0364    0.0067   0.0070   213.2749   162.7565   -17.0505    0.0309    0.0017   0.0016   111.0246    76.8453   -15.1364   point-like       nan       nan
   08:14:23.43   +03:12:14.32       nan       nan      nan        nan        nan        nan    0.0308    0.0022   0.0018   112.9556    84.7178   -13.6165   point-like       nan       nan
   07:54:49.48   +07:38:39.15    0.0331    0.0064   0.0073   231.4148   138.3212   -17.5082    0.0308    0.0009   0.0018   135.6235    72.8255   -15.0934   point-like       nan       nan
   07:53:40.60   +07:23:16.08    0.0659    0.0087   0.0075   281.6380   151.5975   -17.4313    0.0308    0.0007   0.0018   123.3190    72.8994   -14.5606   point-like       nan       nan
   07:45:29.06   +07:10:25.86    0.0556    0.0092   0.0089   275.5765   136.8003   -16.8932    0.0307    0.0018   0.0020   130.4651    69.1668   -15.1146   point-like       nan       nan
   07:55:50.58   +08:05:03.66    0.0706    0.0075   0.0072   302.5547   141.5254   -18.1132    0.0307    0.0019   0.0018   114.2427    68.0846   -14.6919   extended     -0.9683    0.3606
   07:40:10.30   +05:03:39.95    0.0943    0.0096   0.0085   238.9265   173.4207   -17.8941    0.0307    0.0022   0.0021   108.0666    78.2208   -15.6631   extended         nan       nan
   08:10:47.40   +07:23:28.91    0.0415    0.0063   0.0070   232.5910   139.3641   -17.3956    0.0306    0.0020   0.0020   113.1139    71.0820   -15.2424   point-like       nan       nan
   08:04:47.64   +08:13:02.04    0.0601    0.0069   0.0066   252.2439   149.6340   -17.7452    0.0306    0.0025   0.0018   143.3378    75.4345   -16.6452   point-like       nan       nan
   07:54:29.78   +04:55:47.78       nan       nan      nan        nan        nan        nan    0.0306    0.0007   0.0017   119.0217    69.3094   -15.3355   extended         nan       nan
   07:50:53.33   +08:08:45.09    0.0405    0.0066   0.0082   219.3863   133.7069   -17.3761    0.0305    0.0022   0.0019   120.3342    76.0884   -15.2544   extended         nan       nan
   08:11:08.30   +01:44:11.12    0.0864    0.0081   0.0090   208.7303   155.9737   -17.3796    0.0305    0.0015   0.0015   112.4175    70.3220   -15.1276   point-like       nan       nan
   07:48:56.35   +06:39:57.30    0.0406    0.0067   0.0078   238.1274   145.9451   -17.4541    0.0304    0.0020   0.0019   118.8801    71.0253   -15.0246   extended         nan       nan
   07:50:05.65   +02:37:09.81       nan       nan      nan        nan        nan        nan    0.0303    0.0024   0.0018   107.3664    85.2348   -14.9352   point-like       nan       nan
   08:00:33.54   +03:46:38.47       nan       nan      nan        nan        nan        nan    0.0303    0.0027   0.0015   120.8635    73.3520   -15.1532   point-like       nan       nan
   07:59:11.93   +06:18:34.30       nan       nan      nan        nan        nan        nan    0.0303    0.0007   0.0017   114.0326    68.1219   -14.7001   point-like       nan       nan
   07:40:44.93   +05:29:14.64       nan       nan      nan        nan        nan        nan    0.0303    0.0030   0.0023   116.3989    66.3066   -15.4298   point-like       nan       nan
   07:58:57.85   +05:52:07.08       nan       nan      nan        nan        nan        nan    0.0302    0.0013   0.0016   110.4189    70.3832   -14.9500   point-like       nan       nan
   07:56:46.02   +09:49:05.83    0.1047    0.0081   0.0077   246.5864   155.5796   -17.0287    0.0302    0.0024   0.0021   130.8256    68.0950   -15.0964   point-like       nan       nan
   08:18:57.76   +05:57:00.52       nan       nan      nan        nan        nan        nan    0.0301    0.0021   0.0020   120.8400    71.6630   -14.8085   point-like       nan       nan
   07:40:03.80   +05:24:58.22    0.0612    0.0094   0.0087   271.5903   145.3461   -18.1402    0.0301    0.0022   0.0021   119.7258    66.6171   -15.0386   point-like       nan       nan
   07:57:19.19   +01:31:02.78    0.0363    0.0056   0.0077   215.8478   140.3369   -16.9278    0.0301    0.0018   0.0016   112.0864    70.2481   -15.3187   extended         nan       nan
   08:12:48.91   +07:03:31.98       nan       nan      nan        nan        nan        nan    0.0301    0.0030   0.0021   114.9454    73.3935   -14.1995   point-like       nan       nan
   07:52:35.24   +04:47:47.79    0.0563    0.0086   0.0080   231.0844   170.9786   -18.8692    0.0301    0.0015   0.0017   109.1877    70.0914   -15.0536   point-like       nan       nan
   07:41:08.07   +04:25:36.92    0.0723    0.0077   0.0080   220.1762   159.5928   -17.7961    0.0300    0.0023   0.0022   117.7322    65.7618   -14.9494   point-like       nan       nan
   07:43:36.01   +03:52:46.15    0.0511    0.0072   0.0081   226.4010   140.7766   -17.5982    0.0299    0.0019   0.0020   110.9491    68.3988   -15.2297   point-like       nan       nan
   08:07:43.35   +06:28:23.09    0.0402    0.0056   0.0062   230.0528   142.4548   -17.9184    0.0298    0.0048   0.0016   122.2829    70.0551   -14.9372   point-like       nan       nan
   08:17:49.15   +04:40:35.39    0.0747    0.0088   0.0091   223.5482   155.6155   -16.8143    0.0298    0.0023   0.0019   115.5149    75.0426   -14.6290   point-like   -1.0004    0.3872
   07:42:03.00   +03:55:51.89    0.0334    0.0057   0.0079   205.9957   128.5109   -18.0156    0.0298    0.0021   0.0021   112.4118    67.2069   -15.0373   extended         nan       nan
   08:08:28.26   +03:19:40.18    0.0479    0.0065   0.0083   211.7302   134.1178   -17.6417    0.0297    0.0015   0.0015   111.8188    73.5440   -15.7890   point-like   -0.5891    0.3297
   07:48:36.04   +04:36:21.87    0.0393    0.0059   0.0077   206.0590   133.9831   -18.1661    0.0296    0.0020   0.0019   113.4454    68.5820   -15.3835   point-like       nan       nan
   08:18:10.12   +07:00:21.51    0.0414    0.0084   0.0084   218.6519   164.7936   -19.3744    0.0296    0.0021   0.0021   118.9497    67.6006   -15.6713   point-like       nan       nan
   07:57:16.43   +01:42:55.87    0.0506    0.0091   0.0083   256.7768   154.2763   -16.9456    0.0296    0.0014   0.0015   114.1947    65.0442   -15.2950   point-like       nan       nan
   08:00:48.69   +08:00:50.92    0.0535    0.0070   0.0078   225.3123   143.5806   -17.8812    0.0296    0.0022   0.0020   110.4046    78.8652   -15.9859   point-like       nan       nan
   08:01:02.98   +02:43:03.40    0.1015    0.0098   0.0080   254.5727   177.9574   -18.5568    0.0296    0.0030   0.0014   179.1065    65.5771   -14.2538   point-like   -1.3339    0.3397
   08:11:28.13   +08:15:45.29    0.0381    0.0080   0.0074   232.6703   164.6897   -18.0564    0.0296    0.0029   0.0020   125.8626    89.2972   -14.2908   point-like       nan       nan
   08:13:14.22   +08:26:26.57    0.0504    0.0064   0.0076   223.2157   136.0861   -18.2077    0.0295    0.0034   0.0021   135.8549    71.5695   -14.6021   extended         nan       nan
   07:44:50.53   +04:15:41.90       nan       nan      nan        nan        nan        nan    0.0295    0.0019   0.0020   109.8364    66.3479   -15.0422   point-like       nan       nan
   08:04:22.39   +09:13:48.79    0.0985    0.0122   0.0084   254.8536   223.4903   -24.7336    0.0294    0.0026   0.0022   120.4535    67.5063   -14.5831   point-like       nan       nan
   07:53:10.19   +09:27:59.57    0.0418    0.0087   0.0083   222.2226   169.5542   -18.4079    0.0294    0.0023   0.0021   116.9558    71.7778   -15.1352   point-like       nan       nan
   08:03:16.60   +04:09:23.02       nan       nan      nan        nan        nan        nan    0.0294    0.0012   0.0016   127.6323   104.1029    77.1148   point-like       nan       nan
   08:08:10.46   +07:22:46.74    0.0543    0.0067   0.0065   251.1191   148.6892   -17.0875    0.0292    0.0029   0.0017   120.6747    69.8865   -14.6338   extended         nan       nan
   08:17:28.30   +05:10:49.42    0.1271    0.0096   0.0082   245.1936   177.3362   -17.6897    0.0291    0.0025   0.0018   114.9627    80.2974   -14.4554   point-like       nan       nan
   08:07:05.83   +06:17:05.42    0.1596    0.0074   0.0063   245.9903   174.3448   -16.7845    0.0291    0.0011   0.0017   107.2844    75.6193   -16.2543   point-like   -1.8996    0.1853
   07:42:43.61   +02:59:34.12       nan       nan      nan        nan        nan        nan    0.0291    0.0020   0.0021   108.4921    66.7286   -15.6151   extended         nan       nan
   07:58:52.10   +00:02:40.79    0.0433    0.0059   0.0066   206.0948   160.0035   -16.4703    0.0290    0.0010   0.0015   114.0595    79.1260   -15.1246   point-like       nan       nan
   07:49:17.53   +09:10:20.79    0.0622    0.0129   0.0091   292.6812   172.8698   -16.1303    0.0290    0.0021   0.0020   122.8362    64.5973   -14.8393   point-like       nan       nan
   08:05:49.64   +01:16:15.56    0.0441    0.0063   0.0076   198.1602   153.0213   -17.3861    0.0289    0.0011   0.0013   113.3528    68.5270   -14.8223   point-like       nan       nan
   07:50:51.31   +02:39:08.31    0.0585    0.0073   0.0076   220.2431   156.7738   -17.7028    0.0288    0.0022   0.0018   127.0480    74.3876   -14.7266   extended         nan       nan
   07:43:12.04   +03:44:05.27    0.0469    0.0082   0.0081   249.8233   147.3384   -17.5387    0.0287    0.0023   0.0021   109.9887    81.5116   -14.2762   point-like       nan       nan
   08:01:03.58   +01:23:22.04    0.0432    0.0051   0.0065   205.0803   139.2108   -17.8777    0.0287    0.0012   0.0013   106.9648    71.1519   -15.4323   point-like   -0.4597    0.3050
   07:58:38.36   +02:45:28.99    0.0380    0.0061   0.0089   190.8454   140.8386   -19.7442    0.0286    0.0016   0.0015   112.4455    68.7701   -15.0068   point-like       nan       nan
   07:46:54.86   +02:52:28.58       nan       nan      nan        nan        nan        nan    0.0286    0.0019   0.0020   112.7176    68.6964   -14.9796   point-like       nan       nan
   07:47:52.38   +04:29:26.42       nan       nan      nan        nan        nan        nan    0.0285    0.0020   0.0019   113.2524    71.4822   -15.4124   extended         nan       nan
   08:11:08.38   +03:43:27.07    0.0415    0.0078   0.0083   227.5602   149.6556   -18.6714    0.0285    0.0025   0.0017   148.7455    80.6039   -15.3456   point-like       nan       nan
   07:58:23.25   +07:59:38.99       nan       nan      nan        nan        nan        nan    0.0285    0.0021   0.0019   129.0177    66.6524   -14.9070   point-like       nan       nan
   07:55:50.75   +01:01:35.06    0.0545    0.0063   0.0070   211.2381   154.8791   -17.0791    0.0284    0.0023   0.0017   103.4103    82.1190   -14.8814   point-like       nan       nan
   08:01:28.79   +09:34:39.16    0.0469    0.0080   0.0087   216.7346   152.1913   -18.0349    0.0283    0.0022   0.0021   119.1525    67.6218   -15.0360   point-like       nan       nan
   08:16:27.54   +06:00:42.76       nan       nan      nan        nan        nan        nan    0.0283    0.0024   0.0019   131.3851    75.7649   -15.5236   point-like       nan       nan
   08:14:53.17   +06:45:21.30    0.0398    0.0067   0.0087   202.0814   138.9812   -17.3401    0.0282    0.0020   0.0020   111.3630    69.3886   -14.6683   point-like       nan       nan
   07:44:25.10   +05:24:46.87    0.0829    0.0089   0.0088   222.4140   165.8043   -17.7940    0.0281    0.0023   0.0021   117.9523    70.9584   -15.1115   extended         nan       nan
   08:04:06.71   +05:44:25.62       nan       nan      nan        nan        nan        nan    0.0281    0.0020   0.0017   123.4183    73.5694   -15.3004   point-like       nan       nan
   08:08:46.85   +07:31:08.73       nan       nan      nan        nan        nan        nan    0.0280    0.0020   0.0018   120.7821    70.3962   -14.8370   point-like       nan       nan
   07:42:04.03   +03:04:51.93    0.0422    0.0073   0.0077   239.2763   143.3444   -17.3252    0.0280    0.0022   0.0021   115.2637    68.5632   -15.5400   point-like       nan       nan
   07:47:57.12   +08:23:59.66       nan       nan      nan        nan        nan        nan    0.0279    0.0000   0.0020   105.6310    79.5111   -15.3575   point-like       nan       nan
   07:44:44.51   +02:13:26.55       nan       nan      nan        nan        nan        nan    0.0278    0.0028   0.0025   110.5697    63.6679   -16.1768   extended         nan       nan
   08:07:22.43   +00:49:07.93       nan       nan      nan        nan        nan        nan    0.0278    0.0009   0.0013   112.5246    75.8825   -15.3575   point-like       nan       nan
   07:55:28.29   +04:58:55.81    0.0386    0.0075   0.0085   215.4267   147.8933   -17.7113    0.0277    0.0019   0.0017   113.0724    67.2079   -15.0785   point-like       nan       nan
   08:03:49.57   +05:30:02.38       nan       nan      nan        nan        nan        nan    0.0277    0.0028   0.0016   116.4457    86.1465   -14.7029   point-like       nan       nan
   07:46:12.97   +06:44:09.92    0.0520    0.0070   0.0083   212.7309   141.6815   -17.4999    0.0277    0.0022   0.0018   124.3342    77.9046   -15.7572   point-like       nan       nan
   07:58:11.27   +06:33:59.09    0.0433    0.0079   0.0070   237.0629   173.6982   -17.1906    0.0277    0.0028   0.0017   125.3060    66.5551   -14.8704   point-like       nan       nan
   07:40:14.20   +04:42:37.28    0.0461    0.0004   0.0082   236.6094   141.9377   -17.2928    0.0275    0.0026   0.0022   115.8335    79.8677   -15.9090   point-like       nan       nan
   07:47:11.20   +03:15:59.77    0.0404    0.0070   0.0079   225.1902   141.6806   -17.7591    0.0275    0.0019   0.0019   115.5368    66.9113   -15.0833   point-like       nan       nan
   07:57:16.83   +04:55:22.16    0.0381    0.0080   0.0086   228.7699   144.0254   -18.3081    0.0275    0.0018   0.0017   114.1577    69.0980   -15.6279   point-like       nan       nan
   08:06:28.48   +03:32:25.60    0.0495    0.0050   0.0081   198.5103   151.1064   -17.4368    0.0274    0.0017   0.0016   111.5022    74.7648   -15.4312   point-like       nan       nan
   07:57:24.84   +00:08:45.83       nan       nan      nan        nan        nan        nan    0.0273    0.0019   0.0015   100.8431    93.3032   -13.6467   extended         nan       nan
   08:04:17.29   +04:16:30.26    0.0433    0.0082   0.0088   256.2553   132.3834   -17.8580    0.0273    0.0012   0.0016   138.5277    65.8216   -14.4885   extended         nan       nan
   08:01:46.60   +01:25:20.20    0.0516    0.0068   0.0066   232.4979   160.4116   -17.3194    0.0273    0.0011   0.0013   110.4584    74.9663   -15.3559   point-like   -0.7240    0.2362
   07:51:42.75   +04:54:04.59    0.0738    0.0079   0.0079   234.9707   154.6791   -16.8529    0.0273    0.0018   0.0016   118.4138    77.2390   -15.8233   point-like       nan       nan
   08:12:09.11   +06:22:53.80    0.0628    0.0066   0.0068   240.7481   152.2644   -17.6190    0.0273    0.0020   0.0018   121.1562    74.5229   -15.6834   point-like       nan       nan
   08:02:52.98   +04:14:27.57    0.0920    0.0098   0.0088   240.8962   168.5801   -16.7889    0.0273    0.0004   0.0016   130.4203    73.9397   -13.7581   point-like   -1.3888    0.2550
   08:16:50.88   +05:51:21.73    0.0366    0.0064   0.0079   210.4284   136.2377   -17.1164    0.0272    0.0018   0.0019   108.4693    69.5639   -14.3523   point-like       nan       nan
   07:45:36.68   +02:19:02.87       nan       nan      nan        nan        nan        nan    0.0272    0.0030   0.0024   120.4404    80.7224   -14.6462   point-like       nan       nan
   07:57:10.74   +03:49:39.75    0.0775    0.0100   0.0086   217.6389   198.7231    77.7061    0.0271    0.0012   0.0015   123.9439    68.8374   -14.4409   extended         nan       nan
   07:45:24.76   +07:39:41.04    0.0705    0.0091   0.0087   237.3815   161.9503   -17.3779    0.0270    0.0020   0.0021   116.3113    68.5691   -14.8456   point-like       nan       nan
   07:43:17.98   +06:09:17.58    0.0344    0.0068   0.0084   195.0215   148.8446   -17.1126    0.0269    0.0020   0.0021   114.2555    64.8948   -15.1576   point-like       nan       nan
   07:42:11.66   +07:10:42.95    0.0543    0.0099   0.0094   226.0361   167.6108   -18.0914    0.0268    0.0021   0.0019   118.1676    70.9944   -15.7012   point-like       nan       nan
   08:03:13.47   +05:55:48.62       nan       nan      nan        nan        nan        nan    0.0268    0.0020   0.0018   122.0565    71.0791   -15.3645   extended         nan       nan
   08:16:40.08   +05:49:57.96    0.0418    0.0069   0.0079   214.7252   144.0048   -17.1059    0.0268    0.0019   0.0019   112.6976    69.5141   -14.5461   point-like       nan       nan
   08:05:34.92   +01:51:22.82    0.0478    0.0062   0.0080   209.5400   134.0271   -17.9266    0.0267    0.0016   0.0014   110.9703    72.7139   -14.8018   point-like       nan       nan
   07:57:57.12   +02:53:24.02       nan       nan      nan        nan        nan        nan    0.0266    0.0018   0.0017   116.1547    70.4524   -15.5341   point-like       nan       nan
   07:52:14.34   +08:45:14.71    0.0493    0.0067   0.0081   219.7225   136.8061   -18.0785    0.0266    0.0021   0.0019   117.7084    71.1970   -14.7369   point-like       nan       nan
   07:59:54.14   +00:05:09.20       nan       nan      nan        nan        nan        nan    0.0266    0.0014   0.0015   109.8433    72.6085   -15.1733   point-like       nan       nan
   08:15:16.89   +02:19:40.81    0.0987    0.0092   0.0104   221.6452   143.2064   -17.3043    0.0265    0.0017   0.0018   110.7271    65.4069   -14.7655   point-like       nan       nan
   07:49:57.42   +02:19:43.41       nan       nan      nan        nan        nan        nan    0.0264    0.0019   0.0018   115.5533    74.6571   -15.6933   point-like       nan       nan
   07:43:47.09   +02:29:57.47    0.0663    0.0092   0.0080   285.7906   150.1890   -17.4616    0.0263    0.0025   0.0024   115.3800    66.7583   -15.1514   point-like       nan       nan
   07:48:39.00   +04:41:54.03    0.0302    0.0057   0.0077   198.0980   136.7732   -18.6091    0.0263    0.0023   0.0019   115.0580    80.2609   -14.9315   point-like       nan       nan
   07:44:08.84   +06:01:28.54    0.0498    0.0078   0.0083   224.4104   151.2905   -17.5343    0.0262    0.0020   0.0021   107.5700    68.9912   -15.2014   point-like       nan       nan
   08:00:14.67   +05:55:11.89    0.0514    0.0060   0.0069   214.7777   142.8889   -17.0662    0.0261    0.0020   0.0017   114.2766    77.7459   -15.1665   extended         nan       nan
   07:59:43.73   +04:27:46.63       nan       nan      nan        nan        nan        nan    0.0261    0.0026   0.0016   115.1790    69.6689   -15.1666   point-like       nan       nan
   08:13:31.75   +05:39:46.38    0.0445    0.0070   0.0076   225.7558   145.7766   -17.0429    0.0260    0.0017   0.0017   114.8712    72.3106   -15.1654   point-like       nan       nan
   08:02:28.64   +04:58:45.23    0.0487    0.0070   0.0073   236.1601   147.9427   -17.1802    0.0260    0.0019   0.0017   115.4603    71.5152   -15.6352   point-like       nan       nan
   08:16:20.16   +05:10:23.66       nan       nan      nan        nan        nan        nan    0.0259    0.0018   0.0017   112.6784    73.1872   -15.1726   point-like       nan       nan
   08:09:39.20   +03:43:31.57    0.0473    0.0071   0.0081   218.1067   144.9321   -16.9028    0.0259    0.0016   0.0016   110.9720    67.0806   -15.1659   point-like       nan       nan
   07:42:33.93   +04:24:57.34    0.0554    0.0075   0.0080   217.9017   156.0675   -17.2602    0.0258    0.0022   0.0022   106.7023    74.2734   -14.4756   extended         nan       nan
   07:48:00.52   +03:41:08.52       nan       nan      nan        nan        nan        nan    0.0258    0.0020   0.0019   107.3788    73.1563   -14.9317   extended         nan       nan
   07:46:53.66   +02:01:53.00    0.0332    0.0056   0.0071   196.2627   144.3915   -18.6592    0.0258    0.0020   0.0020   113.6626    70.0826   -15.3191   point-like       nan       nan
   07:49:39.64   +06:34:40.73    0.0658    0.0075   0.0077   239.7087   147.0463   -17.7469    0.0257    0.0020   0.0019   108.3510    75.4435   -15.8930   extended     -1.0109    0.3298
   08:04:16.84   +02:03:33.89    0.0925    0.0068   0.0075   221.0453   146.7245   -17.3441    0.0257    0.0016   0.0014   118.9444    77.5650   -16.0596   extended     -1.4232    0.2078
   07:53:46.82   +08:26:14.67    0.0637    0.0103   0.0078   277.8105   173.7476   -16.7657    0.0257    0.0019   0.0018   116.5542    69.7492   -14.8775   point-like       nan       nan
   08:13:58.77   +03:16:15.71    0.0402    0.0077   0.0086   260.0654   142.0003   -17.4711    0.0256    0.0014   0.0018   118.7610    70.3351   -15.2712   point-like       nan       nan
   07:49:45.01   +05:30:40.89       nan       nan      nan        nan        nan        nan    0.0256    0.0018   0.0017    99.7416    82.5838   -15.9792   extended         nan       nan
   07:45:44.69   +03:29:20.99       nan       nan      nan        nan        nan        nan    0.0256    0.0026   0.0020   108.8434    73.1347   -14.7966   point-like       nan       nan
   07:47:44.69   +05:56:50.69    0.0596    0.0081   0.0079   215.1438   173.4881   -15.7362    0.0256    0.0018   0.0018   115.7434    67.4268   -15.4604   point-like       nan       nan
   08:03:58.96   +02:10:04.80       nan       nan      nan        nan        nan        nan    0.0255    0.0026   0.0014   113.7404    68.5087   -15.3415   point-like       nan       nan
   08:17:00.59   +03:53:59.87       nan       nan      nan        nan        nan        nan    0.0255    0.0008   0.0018   109.9723    73.2224   -15.1293   point-like       nan       nan
   08:11:55.19   +06:11:19.77    0.0276    0.0050   0.0068   196.7744   135.4615   -17.7580    0.0255    0.0016   0.0017   106.3724    69.9093   -15.0280   extended         nan       nan
   07:43:49.86   +04:50:30.16    0.0680    0.0078   0.0085   223.4321   148.7975   -17.4715    0.0254    0.0021   0.0021   114.3665    69.1078   -15.1297   point-like       nan       nan
   08:10:23.72   +04:19:44.87    0.0403    0.0063   0.0076   203.4296   146.7343   -17.3964    0.0254    0.0019   0.0018   111.9456    76.0082   -15.3115   extended         nan       nan
   08:04:49.92   +00:52:55.11    0.0271    0.0053   0.0069   182.6156   152.9216   -18.2813    0.0253    0.0013   0.0013   114.0047    67.0111   -15.2026   point-like       nan       nan
   08:15:04.23   +05:08:08.88    0.0562    0.0075   0.0078   207.9874   168.0887   -17.6627    0.0253    0.0019   0.0017   113.5682    74.5027   -15.5511   extended         nan       nan
   07:41:58.36   +03:39:42.26    0.0488    0.0073   0.0080   223.3579   143.6259   -17.5679    0.0253    0.0020   0.0022   108.0448    65.2769   -15.3771   point-like   -0.7353    0.4728
   07:51:32.27   +05:04:17.93       nan       nan      nan        nan        nan        nan    0.0252    0.0014   0.0016   109.6648    67.6697   -14.7684   point-like       nan       nan
   08:07:38.06   +02:50:22.42    0.0535    0.0076   0.0081   219.0087   154.6750   -18.1755    0.0251    0.0013   0.0015   114.3290    71.8959   -15.3105   extended         nan       nan
   07:57:14.71   +08:35:23.52    0.0624    0.0075   0.0076   229.8999   153.3672   -16.1992    0.0251    0.0020   0.0018   126.2668    68.4263   -15.5602   point-like       nan       nan
   08:02:00.31   +02:50:51.23    0.0402    0.0072   0.0080   230.8326   141.3248   -17.9089    0.0251    0.0025   0.0014   114.7885    69.4414   -15.1923   point-like       nan       nan
   08:05:48.94   +07:06:20.65       nan       nan      nan        nan        nan        nan    0.0251    0.0018   0.0018   114.2915    65.3990   -14.8790   point-like       nan       nan
   08:14:33.22   +03:48:06.51    0.0617    0.0078   0.0088   220.6875   144.8617   -17.5811    0.0250    0.0017   0.0017   115.3110    66.1091   -15.0828   point-like       nan       nan
   07:48:36.50   +07:41:59.64    0.0583    0.0089   0.0086   231.6804   163.1642   -17.4863    0.0250    0.0023   0.0018   132.0600    76.6562   -15.6008   point-like       nan       nan
   08:08:12.97   +02:50:02.71       nan       nan      nan        nan        nan        nan    0.0249    0.0014   0.0015   121.0027    71.7619   -15.2262   extended         nan       nan
   07:58:07.06   +02:06:44.75    0.1493    0.0092   0.0086   235.7153   175.8117   -16.8570    0.0248    0.0025   0.0016   111.1013    67.3331   -13.4496   point-like   -1.9944    0.3389
   08:13:30.09   +06:35:18.96    0.0507    0.0070   0.0076   225.3314   146.1026   -17.2446    0.0248    0.0019   0.0019   112.5417    69.2235   -15.5707   extended     -0.7632    0.5714
   07:44:23.25   +06:35:39.58    0.0409    0.0065   0.0081   218.7681   133.0645   -17.4535    0.0248    0.0020   0.0021   107.6492    68.4074   -14.8048   extended         nan       nan
   08:05:53.43   +04:52:12.28    0.0498    0.0076   0.0076   251.0865   144.3876   -17.7125    0.0247    0.0018   0.0016   123.4557    68.9326   -15.2518   point-like       nan       nan
   08:02:07.23   +06:29:44.09    0.0294    0.0054   0.0066   211.4957   140.6994   -17.5606    0.0246    0.0018   0.0017   113.8742    70.5880   -15.5267   point-like       nan       nan
   07:58:04.06   +02:05:47.63       nan       nan      nan        nan        nan        nan    0.0246    0.0025   0.0016   107.4633    67.9800   -15.0689   point-like       nan       nan
   08:12:26.40   +04:03:22.26    0.0618    0.0077   0.0081   214.1100   159.9130   -17.2683    0.0246    0.0018   0.0018   116.2269    65.4079   -14.7166   point-like       nan       nan
   07:49:19.95   +07:43:53.06    0.0473    0.0088   0.0086   240.3822   152.8068   -17.5853    0.0246    0.0020   0.0018   123.3687    70.5484   -14.8136   point-like       nan       nan
   07:43:08.91   +03:52:23.51    0.0452    0.0072   0.0080   214.7954   152.2832   -18.2318    0.0246    0.0026   0.0020   106.2372    97.7574   -17.2662   extended         nan       nan
   07:46:59.42   +07:02:34.63    0.1078    0.0096   0.0087   275.0132   148.0113   -17.7522    0.0245    0.0018   0.0018   114.7174    65.9323   -14.8350   point-like       nan       nan
   07:57:03.01   +03:49:11.09       nan       nan      nan        nan        nan        nan    0.0245    0.0015   0.0015   109.1802    70.2087   -14.9918   point-like       nan       nan
   08:08:22.77   +06:10:46.54    0.0390    0.0058   0.0063   216.8016   153.6260   -18.3587    0.0244    0.0006   0.0017   107.9229    69.4205   -15.1530   point-like       nan       nan
   07:44:45.32   +02:08:24.67       nan       nan      nan        nan        nan        nan    0.0244    0.0031   0.0026   132.0027    71.1212   -14.8121   point-like       nan       nan
   08:05:37.56   +02:32:19.08    0.0768    0.0084   0.0081   231.8559   164.9909   -17.2298    0.0244    0.0003   0.0015   114.2303    75.0436   -14.6366   point-like       nan       nan
   07:46:28.59   +03:16:05.03       nan       nan      nan        nan        nan        nan    0.0244    0.0020   0.0020   107.1864    71.6848   -14.5465   point-like       nan       nan
   08:17:03.78   +06:04:36.39    0.0561    0.0109   0.0080   235.2028   139.3004   -16.8544    0.0244    0.0021   0.0020   115.1180    70.9393   -15.8676   point-like       nan       nan
   08:13:45.87   +07:21:51.97       nan       nan      nan        nan        nan        nan    0.0243    0.0024   0.0020   116.0106    72.2864   -15.0275   point-like       nan       nan
   07:56:49.52   +02:45:33.35       nan       nan      nan        nan        nan        nan    0.0241    0.0012   0.0017   103.7542    74.2413   -15.4034   point-like       nan       nan
   07:47:09.81   +04:54:40.31    0.0619    0.0084   0.0080   255.1507   148.7450   -17.2612    0.0241    0.0017   0.0019   104.0519    67.4566   -14.7813   point-like       nan       nan
   07:45:18.27   +08:19:05.11       nan       nan      nan        nan        nan        nan    0.0241    0.0019   0.0018   108.5054    75.3155   -15.1097   point-like       nan       nan
   07:58:34.71   +05:25:12.64       nan       nan      nan        nan        nan        nan    0.0240    0.0024   0.0019   121.9701    80.0696   -16.3256   point-like       nan       nan
   07:55:45.54   +05:58:18.08       nan       nan      nan        nan        nan        nan    0.0239    0.0016   0.0016   114.2300    65.5232   -15.2503   point-like       nan       nan
   08:02:51.50   +03:41:23.44       nan       nan      nan        nan        nan        nan    0.0238    0.0013   0.0015   110.0044    72.4527   -14.4203   point-like       nan       nan
   07:44:06.76   +02:45:58.53       nan       nan      nan        nan        nan        nan    0.0238    0.0023   0.0023   106.1688    72.5339   -14.8040   point-like       nan       nan
   08:06:26.17   +03:00:03.28       nan       nan      nan        nan        nan        nan    0.0238    0.0017   0.0015   118.7319    70.9224   -14.7728   point-like       nan       nan
   07:51:43.72   +01:32:51.54    0.0524    0.0065   0.0069   219.2103   154.8924   -18.0960    0.0238    0.0015   0.0016   107.9485    71.1367   -15.3855   point-like       nan       nan
   07:51:30.89   +08:13:50.30       nan       nan      nan        nan        nan        nan    0.0236    0.0025   0.0019   160.5538    65.4023   -15.7684   extended         nan       nan
   08:10:26.78   +03:47:40.42       nan       nan      nan        nan        nan        nan    0.0236    0.0130   0.0017   117.0368    69.0651   -15.1791   point-like       nan       nan
   07:57:53.34   +01:14:55.67       nan       nan      nan        nan        nan        nan    0.0236    0.0017   0.0016   120.9049    72.0572   -15.4171   point-like       nan       nan
   08:04:34.53   +00:45:29.85    0.0506    0.0083   0.0069   244.6708   181.2274   -17.6405    0.0235    0.0014   0.0013   106.5870    71.4210   -15.2391   point-like       nan       nan
   07:49:16.15   +08:14:55.36    0.0593    0.0085   0.0084   256.4478   143.2443   -17.2308    0.0235    0.0021   0.0019   130.5283    65.5863   -15.0203   point-like       nan       nan
   08:19:13.56   +05:38:55.04    0.0642    0.0076   0.0086   213.2550   150.1598   -16.4940    0.0234    0.0020   0.0021   116.9954    65.6613   -14.7715   point-like       nan       nan
   07:54:39.29   +02:29:16.63    0.0420    0.0087   0.0084   214.4561   172.0910   -17.3836    0.0234    0.0020   0.0018   121.9008    71.3831   -15.6364   point-like       nan       nan
   08:16:20.94   +04:08:51.12       nan       nan      nan        nan        nan        nan    0.0233    0.0016   0.0019   103.8335    64.8810   -15.6522   point-like       nan       nan
   07:56:44.79   +02:50:33.92       nan       nan      nan        nan        nan        nan    0.0233    0.0017   0.0017   107.0524    69.0920   -15.0326   point-like       nan       nan
   08:16:56.99   +05:56:39.32       nan       nan      nan        nan        nan        nan    0.0233    0.0001   0.0019   107.2161    64.4222   -15.0092   point-like       nan       nan
   08:18:49.49   +03:56:32.64    0.0707    0.0093   0.0098   208.8300   190.6765    77.1245    0.0233    0.0018   0.0019   108.6160    67.0594   -15.4361   point-like       nan       nan
   08:15:27.98   +06:03:19.44       nan       nan      nan        nan        nan        nan    0.0232    0.0018   0.0018   110.1247    69.4262   -15.3633   point-like       nan       nan
   08:12:05.03   +05:21:27.80       nan       nan      nan        nan        nan        nan    0.0232    0.0017   0.0016   117.7209    69.6366   -14.4674   point-like       nan       nan
   07:48:33.31   +02:23:13.20       nan       nan      nan        nan        nan        nan    0.0232    0.0020   0.0018   111.8909    73.8314   -14.6953   point-like       nan       nan
   07:46:59.53   +08:05:22.65    0.0677    0.0092   0.0085   265.7645   147.5318   -17.2235    0.0231    0.0020   0.0019   124.0824    65.9995   -15.7460   point-like       nan       nan
   08:10:00.26   +05:55:04.79       nan       nan      nan        nan        nan        nan    0.0231    0.0018   0.0017   116.1266    67.9201   -14.3002   point-like       nan       nan
   08:11:36.83   +01:19:48.85    0.0692    0.0083   0.0089   208.8546   161.7654   -17.6925    0.0231    0.0014   0.0015   107.8591    73.7790   -15.3423   point-like   -1.2321    0.3968
   08:00:18.77   +09:44:31.12       nan       nan      nan        nan        nan        nan    0.0231    0.0019   0.0020   123.4669    59.5763   -14.9893   point-like       nan       nan
   07:59:52.81   +05:10:16.43       nan       nan      nan        nan        nan        nan    0.0231    0.0016   0.0016   114.8297    66.8946   -15.1392   point-like       nan       nan
   07:55:34.09   +09:52:27.99    0.0939    0.0091   0.0079   263.1259   161.2872   -17.1109    0.0231    0.0022   0.0020   130.6483    66.4105   -14.6242   point-like       nan       nan
   08:01:43.54   +07:40:12.58    0.0384    0.0062   0.0073   214.6861   143.2893   -17.1472    0.0231    0.0020   0.0019   121.8810    68.0942   -14.7265   point-like       nan       nan
   07:46:12.18   +07:42:22.29       nan       nan      nan        nan        nan        nan    0.0231    0.0022   0.0021   118.0249    66.9460   -15.1569   point-like       nan       nan
   07:46:19.32   +08:01:58.72       nan       nan      nan        nan        nan        nan    0.0230    0.0021   0.0020   115.9252    70.5347   -14.0268   point-like       nan       nan
   08:09:57.96   +01:04:08.31    0.0620    0.0075   0.0077   245.3270   142.9953   -17.1929    0.0230    0.0015   0.0014   119.0408    68.3842   -15.4720   point-like       nan       nan
   07:49:59.34   +06:41:39.57    0.1138    0.0088   0.0077   233.1855   180.9069   -16.1494    0.0230    0.0019   0.0019   113.7959    70.6227   -14.6205   point-like       nan       nan
   08:04:54.58   +06:06:50.22    0.0401    0.0058   0.0062   224.8201   149.4890   -18.0262    0.0229    0.0018   0.0017   119.7675    67.2866   -15.4896   point-like       nan       nan
   07:44:25.80   +04:22:27.49    0.0360    0.0063   0.0082   208.6609   133.0778   -18.1980    0.0229    0.0020   0.0021   117.6261    63.6662   -15.1981   extended         nan       nan
   07:52:21.90   +04:48:17.27       nan       nan      nan        nan        nan        nan    0.0229    0.0018   0.0017   124.5338    68.6954   -14.7358   point-like       nan       nan
   07:43:53.75   +02:19:39.77    0.0335    0.0067   0.0080   214.7586   141.2957   -17.3856    0.0228    0.0024   0.0024   112.0154    66.5209   -14.2623   point-like       nan       nan
   08:08:35.29   +04:49:47.67    0.0336    0.0054   0.0075   214.3409   138.0707   -17.0746    0.0228    0.0018   0.0018   111.6736    69.3646   -15.3504   point-like       nan       nan
   07:46:57.37   +08:46:33.29    0.0728    0.0071   0.0082   235.1516   148.2387   -17.4958    0.0228    0.0020   0.0020   111.2224    69.1169   -14.6708   point-like       nan       nan
   07:41:33.53   +03:53:00.02    0.0393    0.0075   0.0080   211.2795   161.5615   -19.6089    0.0227    0.0021   0.0021   114.1290    67.1944   -15.1671   point-like       nan       nan
   08:11:38.38   +04:50:51.78       nan       nan      nan        nan        nan        nan    0.0227    0.0019   0.0017   116.6228    72.8255   -15.5852   point-like       nan       nan
   08:17:04.84   +04:55:02.73       nan       nan      nan        nan        nan        nan    0.0227    0.0006   0.0018   111.7498    71.2660   -14.5096   point-like       nan       nan
   07:48:19.40   +09:04:00.44    0.0711    0.0115   0.0089   235.7242   200.9024   -16.5756    0.0227    0.0020   0.0021   111.0336    64.9749   -14.6797   point-like       nan       nan
   08:17:37.69   +05:30:49.84    0.0720    0.0084   0.0083   215.7113   172.5766   -17.9432    0.0227    0.0019   0.0018   111.6035    72.3269   -15.1253   point-like       nan       nan
   08:08:56.00   +03:21:56.68    0.1634    0.0126   0.0084   360.6831   164.0914   -16.2205    0.0227    0.0012   0.0015    97.2408    96.4928    74.8557   point-like       nan       nan
   07:45:10.62   +06:55:39.69    0.1239    0.0105   0.0086   336.6341   189.6718   -14.4994    0.0226    0.0021   0.0019   139.0036    60.5690   -15.9736   point-like       nan       nan
   07:46:19.99   +04:36:39.48       nan       nan      nan        nan        nan        nan    0.0226    0.0001   0.0019   121.6963    63.0938   -15.5076   extended         nan       nan
   07:48:06.64   +06:26:41.35    0.0388    0.0087   0.0078   243.1920   162.1289   -17.6491    0.0226    0.0020   0.0019   119.5652    68.1010   -15.5352   point-like       nan       nan
   07:51:49.95   +03:42:01.63    0.0436    0.0065   0.0072   209.0609   154.8932   -17.5563    0.0225    0.0018   0.0016   110.2719    74.2705   -14.8103   extended         nan       nan
   07:56:25.56   +07:22:45.23    0.0613    0.0088   0.0073   279.6318   159.0694   -18.1985    0.0225    0.0017   0.0017   138.6531    65.6550   -14.2534   point-like       nan       nan
   08:00:23.22   +04:44:36.30    0.0412    0.0088   0.0080   236.2115   165.9655   -18.3122    0.0224    0.0015   0.0016   115.4306    64.2215   -15.2415   point-like       nan       nan
   08:04:06.81   +08:55:15.96       nan       nan      nan        nan        nan        nan    0.0224    0.0036   0.0021   154.1555    93.4656   -17.3840   point-like       nan       nan
   08:07:56.44   +06:53:52.03    0.0381    0.0054   0.0063   208.5232   149.6494   -17.9418    0.0223    0.0018   0.0018   114.3396    66.1823   -14.6588   extended         nan       nan
   08:03:24.82   +00:15:13.41    0.0512    0.0061   0.0069   215.1268   147.0999   -17.7900    0.0222    0.0013   0.0014   108.1384    66.9151   -15.2097   point-like   -0.9609    0.3746
   08:04:29.95   +08:46:57.98       nan       nan      nan        nan        nan        nan    0.0222    0.0021   0.0020   129.0072    66.1021   -15.0756   point-like       nan       nan
   07:54:05.42   +07:42:48.75       nan       nan      nan        nan        nan        nan    0.0222    0.0017   0.0018   114.3890    64.4971   -15.1491   point-like       nan       nan
   08:10:26.27   +04:30:33.83       nan       nan      nan        nan        nan        nan    0.0222    0.0019   0.0018   102.5484    78.0364   -14.3921   point-like       nan       nan
   07:44:18.27   +07:02:10.73    0.0446    0.0072   0.0087   220.1960   145.2458   -17.9460    0.0222    0.0020   0.0020   115.3161    66.2315   -15.6916   point-like       nan       nan
   08:04:33.21   +09:12:50.18       nan       nan      nan        nan        nan        nan    0.0221    0.0022   0.0022   126.6939    63.1680   -14.8897   point-like       nan       nan
   07:57:53.91   +05:05:14.65       nan       nan      nan        nan        nan        nan    0.0221    0.0022   0.0018   109.3935    68.1124   -14.6628   extended         nan       nan
   08:07:19.78   +01:18:41.32    0.0430    0.0063   0.0077   210.7197   140.7767   -17.2807    0.0220    0.0013   0.0013   107.6460    70.5450   -15.2632   extended         nan       nan
   07:44:35.25   +04:49:00.32       nan       nan      nan        nan        nan        nan    0.0220    0.0020   0.0020   115.9446    67.3861   -14.6858   point-like       nan       nan
   07:46:30.96   +04:22:15.36    0.0495    0.0085   0.0082   264.8626   143.0448   -17.8446    0.0220    0.0019   0.0019   107.4749    69.3938   -16.0484   point-like       nan       nan
   08:00:09.06   +09:46:39.06    0.1201    0.0102   0.0084   289.7309   155.6635   -18.6545    0.0220    0.0018   0.0020   106.9897    65.5472   -14.4888   point-like   -1.8787    0.3307
   08:00:38.21   +01:41:25.95       nan       nan      nan        nan        nan        nan    0.0220    0.0013   0.0014   103.9175    70.5133   -15.3768   point-like       nan       nan
   08:03:35.80   +04:52:39.78    0.0345    0.0061   0.0073   233.3679   128.6083   -17.5581    0.0220    0.0016   0.0017   107.9325    64.7756   -14.7534   point-like       nan       nan
   07:51:11.14   +02:44:14.63    0.0472    0.0064   0.0079   214.0677   138.3020   -17.7161    0.0219    0.0017   0.0017   106.6097    68.5904   -15.7240   extended         nan       nan
   08:10:07.28   +07:30:35.87    0.0704    0.0002   0.0069   255.5933   166.2463   -18.2864    0.0219    0.0019   0.0019   117.4777    65.4123   -15.5135   extended         nan       nan
   08:03:25.82   +01:10:53.17    0.0499    0.0074   0.0067   220.5497   183.1953   -15.5843    0.0219    0.0020   0.0014   111.3790    76.4428   -15.8200   point-like   -0.8920    0.5102
   08:05:43.67   +03:10:13.32    0.0589    0.0073   0.0079   220.4951   153.3356   -18.4657    0.0219    0.0018   0.0015   127.0850    73.7370   -16.3426   point-like       nan       nan
   08:03:36.35   +03:51:37.37    0.2345    0.0114   0.0087   259.4888   191.0246   -17.5083    0.0218    0.0018   0.0016   118.2055    75.0563   -15.2760   point-like   -2.6104    0.2399
   07:49:33.58   +01:33:15.49    0.0477    0.0060   0.0063   217.6780   156.4484   -17.7192    0.0218    0.0015   0.0016   102.0992    69.9411   -14.7920   extended         nan       nan
   07:56:26.97   +04:36:11.35    0.0431    0.0064   0.0086   206.2367   152.0018   -16.6357    0.0218    0.0017   0.0017   112.9429    70.7446   -14.2880   point-like       nan       nan
   07:55:33.82   +02:41:37.90    0.1143    0.0140   0.0088   393.2967   163.3778   -17.5474    0.0218    0.0022   0.0018   115.0888    84.2820   -14.3385   point-like       nan       nan
   07:53:14.90   +08:41:01.51       nan       nan      nan        nan        nan        nan    0.0218    0.0017   0.0018   107.9368    65.5062   -14.7041   extended         nan       nan
   07:55:10.10   +06:36:03.24    0.0289    0.0063   0.0070   212.8871   149.1597   -17.1126    0.0217    0.0019   0.0018   117.6766    68.5616   -15.6244   point-like       nan       nan
   07:49:32.51   +05:47:22.55    0.0342    0.0060   0.0072   201.8749   158.4264   -18.2827    0.0217    0.0016   0.0017   112.3476    65.9537   -15.3354   point-like       nan       nan
   07:45:18.23   +04:58:49.33    0.0333    0.0064   0.0084   199.5871   161.5471   -16.1722    0.0217    0.0021   0.0019    98.7581    90.0586   -13.9793   point-like       nan       nan
   08:06:33.92   +09:24:58.70       nan       nan      nan        nan        nan        nan    0.0217    0.0033   0.0024   121.9584    88.5262   -14.4239   point-like       nan       nan
   08:07:53.93   +07:05:40.10       nan       nan      nan        nan        nan        nan    0.0216    0.0022   0.0018   111.2693    68.7387   -14.2291   extended         nan       nan
   07:55:34.08   +05:31:10.49    0.0431    0.0066   0.0076   207.5237   150.4924   -18.4250    0.0216    0.0019   0.0017   117.2863    73.3794   -15.0271   point-like       nan       nan
   08:16:40.24   +04:45:44.73       nan       nan      nan        nan        nan        nan    0.0216    0.0017   0.0018   109.8554    66.3822   -14.9457   point-like       nan       nan
   07:54:13.03   +01:30:51.37    0.0473    0.0068   0.0075   234.8931   138.4120   -17.5232    0.0216    0.0003   0.0016   122.4667    75.1598   -14.0515   point-like       nan       nan
   08:11:54.22   +08:08:13.58    0.0448    0.0066   0.0075   225.5452   142.2051   -17.3012    0.0216    0.0020   0.0020   123.0533    61.5568   -14.9771   extended         nan       nan
   07:51:38.72   +06:32:55.25    0.0429    0.0064   0.0073   227.1262   139.1467   -17.9072    0.0215    0.0017   0.0016   105.4380    73.3374   -14.8695   point-like       nan       nan
   08:08:34.30   +04:22:47.12    0.0986    0.0092   0.0076   245.0035   183.5288   -18.3187    0.0215    0.0016   0.0017   110.2263    67.5048   -15.3880   point-like       nan       nan
   07:50:07.26   +07:29:50.37       nan       nan      nan        nan        nan        nan    0.0215    0.0018   0.0018   108.2841    70.1945   -15.2549   point-like       nan       nan
   08:13:24.31   +04:38:27.06    0.0359    0.0065   0.0077   205.1035   148.6536   -17.5095    0.0215    0.0021   0.0017   116.0058    86.1290   -15.9838   point-like       nan       nan
   07:51:34.48   +07:51:03.47    0.0446    0.0058   0.0080   223.5485   142.6300   -17.8645    0.0214    0.0018   0.0018   106.7017    72.2648   -16.0944   extended         nan       nan
   07:46:25.38   +05:58:22.10       nan       nan      nan        nan        nan        nan    0.0213    0.0020   0.0019   122.9655    64.9149   -15.4994   extended         nan       nan
   08:06:21.37   +08:55:15.84    0.0704    0.0082   0.0074   245.3531   166.1068   -18.1451    0.0213    0.0022   0.0020   106.7053    78.8589   -14.3500   point-like       nan       nan
   08:07:32.64   +04:30:58.85       nan       nan      nan        nan        nan        nan    0.0213    0.0016   0.0017   113.0393    65.6556   -15.2758   point-like       nan       nan
   08:17:28.04   +03:33:32.23    0.0331    0.0111   0.0096   198.2549   132.7867   -18.1949    0.0212    0.0018   0.0018   106.6810    68.7981   -14.1345   point-like       nan       nan
   08:03:39.54   +03:33:34.00    0.0403    0.0074   0.0084   208.4066   153.2221   -18.1561    0.0212    0.0014   0.0015   110.3309    65.5383   -15.1515   point-like       nan       nan
   08:09:38.23   +04:54:18.81    0.0956    0.0220   0.0074   258.0069   179.5834   -17.7834    0.0212    0.0020   0.0018   135.3284    65.2664   -15.2333   point-like   -1.7694    0.6983
   07:47:39.19   +02:10:21.20       nan       nan      nan        nan        nan        nan    0.0212    0.0018   0.0018   114.3703    67.2604   -15.2611   point-like       nan       nan
   07:51:01.11   +06:49:49.62       nan       nan      nan        nan        nan        nan    0.0211    0.0019   0.0018   124.8956    66.2673   -15.5877   point-like       nan       nan
   08:16:37.01   +03:53:41.64    0.0379    0.0075   0.0094   191.0688   152.6326   -18.5229    0.0211    0.0017   0.0018   105.6507    71.3581   -15.9278   extended     -0.6708    0.6215
   08:15:12.96   +05:20:51.16    0.0431    0.0071   0.0078   238.7814   137.2172   -17.8700    0.0211    0.0017   0.0017   107.5230    69.1502   -14.7966   point-like       nan       nan
   08:17:15.96   +03:11:08.25       nan       nan      nan        nan        nan        nan    0.0210    0.0019   0.0017   121.0375    72.2570   -14.7374   point-like       nan       nan
   08:07:14.40   +04:02:53.29       nan       nan      nan        nan        nan        nan    0.0210    0.0016   0.0017   120.3610    63.2183   -14.8270   point-like       nan       nan
   07:49:42.62   +02:12:04.11    0.0277    0.0062   0.0069   212.1493   150.7102   -18.0994    0.0210    0.0017   0.0017    98.5698    76.7495   -15.9484   extended         nan       nan
   08:09:05.59   +07:48:15.08    0.0328    0.0068   0.0068   230.1068   156.3709   -17.7989    0.0210    0.0019   0.0019   113.3223    66.5990   -15.2474   extended         nan       nan
   08:00:04.21   +07:08:19.79    0.0501    0.0051   0.0065   221.7872   142.2734   -17.9503    0.0210    0.0016   0.0017   107.8531    67.0978   -15.4541   extended         nan       nan
   08:06:42.95   +02:24:24.88    0.0527    0.0083   0.0080   274.0814   139.1792   -18.1113    0.0210    0.0016   0.0015   114.0847    73.9134   -14.6208   point-like       nan       nan
   08:04:13.26   +06:22:58.14    0.0332    0.0055   0.0060   202.8812   163.8000   -18.9184    0.0209    0.0018   0.0018   106.7499    71.1183   -14.8113   point-like       nan       nan
   07:46:01.60   +04:07:32.23    0.0580    0.0081   0.0083   240.2372   147.0562   -17.8536    0.0209    0.0022   0.0019   126.0254    68.9388   -14.1807   point-like       nan       nan
   08:06:21.36   +07:01:11.33    0.0311    0.0056   0.0064   218.4689   144.3683   -16.8696    0.0208    0.0017   0.0018   111.6675    62.9287   -14.8096   point-like       nan       nan
   08:01:52.41   +09:47:31.38    0.0428    0.0074   0.0095   213.5384   132.3289   -17.5354    0.0208    0.0021   0.0021   125.3662    63.2532   -14.8440   point-like       nan       nan
   08:10:58.95   +07:25:31.06       nan       nan      nan        nan        nan        nan    0.0208    0.0020   0.0020   113.3718    66.1032   -15.4679   extended         nan       nan
   07:43:06.48   +06:52:10.70    0.0558    0.0088   0.0087   242.7438   149.3288   -17.5613    0.0207    0.0019   0.0020   107.4135    68.9998   -14.8710   extended         nan       nan
   08:09:07.84   +02:42:39.81    0.0340    0.0070   0.0086   212.0811   139.6791   -17.9674    0.0207    0.0004   0.0015   114.6275    70.4913   -14.3352   point-like       nan       nan
   08:17:46.41   +03:04:47.50    0.0916    0.0094   0.0094   242.7780   147.6918   -16.9929    0.0207    0.0019   0.0017   129.6084    66.6313   -14.3043   point-like       nan       nan
   08:15:32.74   +05:35:47.29    0.0540    0.0074   0.0082   218.3120   148.5181   -16.9839    0.0207    0.0014   0.0017   106.2412    62.4513   -15.4663   point-like       nan       nan
   08:16:26.81   +06:04:17.11       nan       nan      nan        nan        nan        nan    0.0207    0.0020   0.0020   100.8318    78.9546   -14.9173   point-like       nan       nan
   07:56:20.83   +08:43:36.02    0.1015    0.0088   0.0074   257.7243   171.2380   -17.6901    0.0207    0.0024   0.0019   155.9988    64.9110   -14.6782   point-like       nan       nan
   07:53:28.91   +01:40:52.58       nan       nan      nan        nan        nan        nan    0.0207    0.0016   0.0017   107.4295    66.1265   -14.9662   point-like       nan       nan
   08:08:54.75   +03:18:59.11       nan       nan      nan        nan        nan        nan    0.0206    0.0013   0.0015   152.5499    66.1624   -14.0532   point-like       nan       nan
   07:54:42.10   +03:32:11.33    0.0397    0.0075   0.0078   242.1773   143.2214   -17.4089    0.0206    0.0019   0.0017   115.8993    73.1138   -15.8054   point-like       nan       nan
   08:04:35.25   +05:40:10.50    0.0721    0.0099   0.0063   268.1125   224.3029   -14.7834    0.0206    0.0016   0.0017   118.1410    64.4331   -14.5660   point-like       nan       nan
   08:02:28.17   +07:39:40.40    0.0273    0.0062   0.0071   212.7761   145.4642   -17.8954    0.0206    0.0018   0.0018   113.5670    68.6041   -15.3734   point-like       nan       nan
   08:13:20.14   +07:18:15.02       nan       nan      nan        nan        nan        nan    0.0205    0.0025   0.0021   121.7392    77.8837   -15.6726   point-like       nan       nan
   07:56:27.06   +04:25:48.61       nan       nan      nan        nan        nan        nan    0.0205    0.0019   0.0017   117.3127    70.6763   -15.3860   point-like       nan       nan
   08:12:19.06   +05:17:36.60    0.0272    0.0060   0.0074   218.5217   134.5185   -18.7692    0.0205    0.0016   0.0017   105.5043    71.2045   -15.2944   point-like       nan       nan
   08:12:22.05   +04:55:18.43    0.0543    0.0076   0.0074   256.3633   144.9759   -17.6441    0.0205    0.0016   0.0017   104.8906    71.5667   -14.6564   point-like       nan       nan
   08:05:37.60   +07:05:53.28    0.0629    0.0071   0.0063   214.9648   194.1806   -19.1822    0.0205    0.0017   0.0019   104.4659    66.7439   -15.0699   point-like       nan       nan
   07:41:34.31   +03:26:12.34    0.0494    0.0064   0.0081   208.6785   144.7589   -18.0766    0.0204    0.0024   0.0022   105.1931    80.1745   -16.5642   point-like       nan       nan
   07:52:23.21   +02:22:14.79       nan       nan      nan        nan        nan        nan    0.0204    0.0018   0.0017   112.3975    71.0030   -15.6153   extended         nan       nan
   07:43:56.10   +05:35:16.15    0.0381    0.0072   0.0086   207.3101   145.0280   -17.9178    0.0204    0.0020   0.0021   113.0110    66.3159   -14.8908   point-like       nan       nan
   08:04:19.90   +00:34:15.23       nan       nan      nan        nan        nan        nan    0.0204    0.0013   0.0014   101.8978    69.1442   -15.0798   point-like       nan       nan
   07:41:13.23   +06:14:48.62       nan       nan      nan        nan        nan        nan    0.0204    0.0039   0.0021   175.9101    85.7470   -16.3954   point-like       nan       nan
   08:06:40.64   +07:21:40.40       nan       nan      nan        nan        nan        nan    0.0204    0.0020   0.0018   112.4200    75.2141   -15.7401   extended         nan       nan
   07:42:47.12   +07:32:30.63       nan       nan      nan        nan        nan        nan    0.0203    0.0019   0.0019   107.7509    68.8616   -15.2654   extended         nan       nan
   08:02:32.59   +06:29:50.29    0.0379    0.0072   0.0065   255.1468   156.2054   -16.5733    0.0203    0.0017   0.0017   118.7316    63.4110   -14.6980   extended         nan       nan
   07:58:39.73   +09:56:52.07       nan       nan      nan        nan        nan        nan    0.0203    0.0018   0.0021   107.1481    61.9130   -15.3815   point-like       nan       nan
   08:10:00.87   +04:23:53.07    0.0365    0.0058   0.0075   194.2611   144.6906   -17.6247    0.0202    0.0016   0.0017   104.9470    66.4175   -14.8041   point-like       nan       nan
   08:08:46.29   +05:28:20.97    0.0519    0.0069   0.0072   230.4541   150.5478   -17.4736    0.0201    0.0018   0.0019   107.0601    69.0329   -15.3407   extended         nan       nan
   08:05:40.55   +01:59:57.23    0.0495    0.0069   0.0080   216.8895   143.6646   -16.6379    0.0201    0.0014   0.0014   108.9267    70.6639   -15.4995   point-like       nan       nan
   08:14:50.05   +08:04:20.50    0.0562    0.0086   0.0074   266.2879   158.1732   -17.6942    0.0201    0.0023   0.0022   122.8027    65.6880   -14.4922   point-like       nan       nan
   08:00:30.44   +05:10:51.20       nan       nan      nan        nan        nan        nan    0.0200    0.0016   0.0016   109.3992    69.0425   -15.5259   point-like       nan       nan
   07:46:52.47   +05:14:44.08       nan       nan      nan        nan        nan        nan    0.0200    0.0018   0.0018   112.9423    70.2504   -14.4786   point-like       nan       nan
   08:02:02.35   +05:07:15.62    0.0338    0.0067   0.0071   216.8573   154.4358   -16.6569    0.0200    0.0015   0.0016   105.2288    66.6455   -15.8190   point-like       nan       nan
   07:53:08.65   +04:34:52.65       nan       nan      nan        nan        nan        nan    0.0200    0.0090   0.0017   185.0585    75.1395   -16.6939   point-like       nan       nan
   08:05:23.07   +05:45:44.21    0.0842    0.0089   0.0065   342.5100   152.2584   -16.9592    0.0200    0.0014   0.0017   103.1761    64.0424   -14.9226   point-like       nan       nan
   07:58:29.74   +01:02:14.53    0.0265    0.0049   0.0070   191.4407   151.1546   -17.7638    0.0200    0.0014   0.0015   110.2530    67.4000   -15.5594   point-like       nan       nan
   08:03:15.67   +03:54:55.42    0.0449    0.0081   0.0087   212.8671   158.3865   -19.4068    0.0199    0.0017   0.0016   109.2071    78.2539   -13.9735   point-like       nan       nan
   08:16:29.13   +04:10:21.50    0.0443    0.0100   0.0094   199.4417   181.5232   -15.2848    0.0199    0.0019   0.0019   113.9109    68.0328   -14.8135   point-like       nan       nan
   07:47:39.14   +05:18:35.97    0.0383    0.0072   0.0078   222.8063   148.6446   -17.8903    0.0198    0.0017   0.0017   117.2913    65.4296   -15.5206   point-like       nan       nan
   07:50:08.50   +02:14:25.06    0.0365    0.0066   0.0071   190.5183   178.5664   -19.5202    0.0197    0.0018   0.0018   115.9111    68.2530   -14.7220   point-like       nan       nan
   07:56:22.88   +07:04:34.34    0.0462    0.0079   0.0072   224.9025   178.4672   -17.3494    0.0197    0.0025   0.0018   117.0128    96.2818   -14.4097   point-like       nan       nan
   07:58:19.87   +09:26:27.73    0.0559    0.0071   0.0077   225.5517   148.7714   -16.9211    0.0197    0.0024   0.0020   125.2690    75.0813   -14.2072   point-like       nan       nan
   08:00:48.75   +08:57:40.82    0.0541    0.0083   0.0078   239.9628   160.8446   -17.3747    0.0197    0.0020   0.0021   113.6934    63.7266   -14.9303   point-like       nan       nan
   07:45:52.70   +03:29:40.62       nan       nan      nan        nan        nan        nan    0.0197    0.0020   0.0020   149.1703    67.6858   -15.6419   extended         nan       nan
   08:14:54.65   +07:43:10.02    0.0378    0.0083   0.0081   211.2237   167.8987   -16.9653    0.0196    0.0026   0.0021   129.4009    74.1374   -15.1935   point-like       nan       nan
   07:52:49.96   +08:44:56.66       nan       nan      nan        nan        nan        nan    0.0196    0.0024   0.0019   101.7236    99.8484    73.1726   extended         nan       nan
   08:02:57.90   +02:30:06.55    0.0394    0.0063   0.0077   223.2735   133.6112   -17.5774    0.0195    0.0014   0.0014   108.1200    71.0952   -15.8189   extended         nan       nan
   07:58:33.57   +01:24:25.86       nan       nan      nan        nan        nan        nan    0.0195    0.0016   0.0015   113.3562    70.8105   -14.6176   point-like       nan       nan
   08:05:09.74   +02:24:28.52       nan       nan      nan        nan        nan        nan    0.0195    0.0014   0.0015   105.8898    68.1475   -14.9693   extended         nan       nan
   07:53:45.20   +05:34:06.90    0.0304    0.0068   0.0072   250.9599   131.8847   -17.7556    0.0195    0.0015   0.0017   107.8452    65.8524   -15.6229   point-like       nan       nan
   07:56:43.95   +03:00:57.12       nan       nan      nan        nan        nan        nan    0.0195    0.0019   0.0017   109.0343    68.4339   -15.6106   extended         nan       nan
   07:49:44.67   +08:08:59.71       nan       nan      nan        nan        nan        nan    0.0195    0.0021   0.0019   113.2536    77.4195   -15.4295   point-like       nan       nan
   07:44:37.21   +07:04:22.43       nan       nan      nan        nan        nan        nan    0.0194    0.0019   0.0020   111.4203    68.6688   -15.2641   point-like       nan       nan
   08:18:26.49   +06:11:18.96       nan       nan      nan        nan        nan        nan    0.0194    0.0022   0.0021   117.9031    68.9483   -15.3882   point-like       nan       nan
   07:44:53.56   +02:12:48.99       nan       nan      nan        nan        nan        nan    0.0194    0.0041   0.0025   216.8919    58.7481   -15.4335   point-like       nan       nan
   08:14:06.45   +04:59:13.05    0.0277    0.0058   0.0076   210.3380   130.8912   -17.5035    0.0194    0.0016   0.0017   110.8386    64.7432   -15.1104   extended         nan       nan
   08:18:22.45   +04:13:01.09    0.0466    0.0096   0.0100   235.5463   147.6966   -18.7819    0.0193    0.0019   0.0019   116.1261    65.7434   -14.4387   point-like       nan       nan
   08:17:01.58   +03:41:05.40       nan       nan      nan        nan        nan        nan    0.0193    0.0001   0.0018   102.4965    70.6540   -15.5739   point-like       nan       nan
   08:10:19.95   +03:21:24.57    0.0362    0.0059   0.0085   195.9616   129.4172   -17.4938    0.0193    0.0017   0.0016   118.7744    70.2132   -15.3315   point-like       nan       nan
   08:17:50.05   +05:40:34.10    0.0354    0.0050   0.0082   194.3348   143.0930   -17.7450    0.0193    0.0018   0.0020   108.1149    64.4947   -14.5325   point-like       nan       nan
   08:09:24.60   +04:29:39.31    0.1279    0.0103   0.0073   305.5716   179.0888   -15.6297    0.0192    0.0018   0.0017   103.7778    80.7074   -14.3470   point-like       nan       nan
   08:06:09.74   +00:23:59.25    0.0702    0.0091   0.0076   321.7413   146.8988   -16.0386    0.0192    0.0013   0.0014   105.8738    69.4381   -15.4683   point-like   -1.4258    0.4681
   08:12:16.78   +03:43:58.73    0.0555    0.0083   0.0085   238.9216   148.5174   -16.7821    0.0192    0.0017   0.0018   107.0500    67.7756   -15.5231   point-like       nan       nan
   07:48:26.19   +02:36:11.11       nan       nan      nan        nan        nan        nan    0.0192    0.0006   0.0019   112.3457    75.4166   -15.4264   point-like       nan       nan
   07:48:08.79   +03:26:52.15    0.0435    0.0076   0.0080   237.8352   144.1002   -17.6993    0.0192    0.0017   0.0019   108.8222    62.8012   -15.1891   point-like       nan       nan
   07:50:31.25   +03:46:20.02       nan       nan      nan        nan        nan        nan    0.0192    0.0015   0.0017   106.3334    65.8292   -15.4674   point-like       nan       nan
   07:46:45.37   +08:23:58.83       nan       nan      nan        nan        nan        nan    0.0191    0.0033   0.0019   178.1168    81.3545   -15.7635   point-like       nan       nan
   07:56:44.07   +00:52:26.44       nan       nan      nan        nan        nan        nan    0.0191    0.0015   0.0015   109.7205    70.1266   -15.0242   point-like       nan       nan
   08:04:45.57   +09:27:45.82    0.0692    0.0091   0.0092   229.7136   174.9537   -18.5420    0.0191    0.0022   0.0024   114.1504    63.0269   -15.3091   point-like       nan       nan
   08:02:04.48   +03:52:02.90    0.0420    0.0090   0.0086   223.3356   162.2011   -17.2038    0.0191    0.0014   0.0015   106.4587    70.7626   -15.0018   extended         nan       nan
   07:55:49.16   +06:44:25.02       nan       nan      nan        nan        nan        nan    0.0191    0.0018   0.0018   109.6638    68.1893   -14.7688   point-like       nan       nan
   08:00:37.27   +04:43:26.69    0.0305    0.0062   0.0080   192.3928   145.0353   -18.9123    0.0190    0.0015   0.0016   101.4899    69.4673   -15.4805   point-like       nan       nan
   07:45:52.37   +08:08:55.24    0.0449    0.0086   0.0085   217.9425   168.4272   -18.5099    0.0190    0.0018   0.0019   108.3785    68.7226   -15.0179   point-like       nan       nan
   08:04:17.76   +03:41:40.04       nan       nan      nan        nan        nan        nan    0.0190    0.0030   0.0016   112.9661    77.4414   -16.0788   point-like       nan       nan
   07:53:12.63   +03:05:46.87       nan       nan      nan        nan        nan        nan    0.0190    0.0019   0.0017   106.8786    83.8385   -15.0721   point-like       nan       nan
   07:55:54.35   +04:19:13.98    0.0341    0.0078   0.0084   209.4255   154.1770   -16.2165    0.0190    0.0016   0.0017   106.5966    66.7725   -15.2331   point-like       nan       nan
   07:54:16.83   +08:19:36.27       nan       nan      nan        nan        nan        nan    0.0189    0.0016   0.0018   109.7523    64.2629   -14.9985   point-like       nan       nan
   07:59:59.08   +07:21:30.01       nan       nan      nan        nan        nan        nan    0.0188    0.0016   0.0017   114.0527    64.3006   -15.6690   point-like       nan       nan
   08:17:16.30   +06:07:54.80    0.0383    0.0086   0.0080   233.3845   160.8869   -17.4327    0.0188    0.0020   0.0020   120.5524    62.4395   -14.7811   extended         nan       nan
   08:14:32.23   +06:55:55.18       nan       nan      nan        nan        nan        nan    0.0188    0.0021   0.0020   134.3497    62.3910   -15.7073   point-like       nan       nan
   07:52:30.03   +08:26:48.54       nan       nan      nan        nan        nan        nan    0.0187    0.0026   0.0019   142.5490    74.7490   -15.6403   extended         nan       nan
   07:44:37.30   +04:17:07.61       nan       nan      nan        nan        nan        nan    0.0187    0.0024   0.0021   132.2736    69.3374   -15.0294   point-like       nan       nan
   07:43:19.50   +04:12:35.73       nan       nan      nan        nan        nan        nan    0.0187    0.0019   0.0021   106.5362    67.7911   -15.4608   point-like       nan       nan
   08:06:15.55   +03:52:44.85       nan       nan      nan        nan        nan        nan    0.0186    0.0016   0.0016   113.9827    68.2918   -15.2826   point-like       nan       nan
   07:47:04.25   +08:34:37.96       nan       nan      nan        nan        nan        nan    0.0186    0.0023   0.0020   108.0220    83.2506   -14.0543   point-like       nan       nan
   08:16:26.33   +05:08:40.26    0.1016    0.0106   0.0081   263.1026   187.6585   -19.4897    0.0186    0.0021   0.0018   122.5108    92.6805    75.3254   point-like       nan       nan
   08:12:28.61   +04:32:34.67       nan       nan      nan        nan        nan        nan    0.0186    0.0018   0.0017   113.4797    71.8236   -15.8008   extended         nan       nan
   07:52:38.53   +09:08:46.12       nan       nan      nan        nan        nan        nan    0.0186    0.0022   0.0020   125.2561    71.4895   -14.8672   point-like       nan       nan
   08:01:16.21   +00:26:02.73    0.0575    0.0060   0.0067   217.1274   147.1382   -17.5654    0.0186    0.0013   0.0014   112.2998    69.0680   -14.9171   point-like       nan       nan
   07:49:01.91   +02:04:47.89    0.0367    0.0066   0.0067   222.7789   158.8342   -17.1765    0.0186    0.0016   0.0017   110.9032    64.3222   -15.6409   point-like       nan       nan
   07:53:38.66   +02:59:44.77       nan       nan      nan        nan        nan        nan    0.0185    0.0016   0.0017   109.8876    67.6198   -15.6798   point-like       nan       nan
   07:41:42.26   +05:32:51.60       nan       nan      nan        nan        nan        nan    0.0185    0.0023   0.0024   122.2318    61.0752   -16.1512   point-like       nan       nan
   08:01:34.68   +04:25:56.70    0.0461    0.0074   0.0085   213.2162   146.2122   -17.0004    0.0185    0.0016   0.0015   116.7467    68.1317   -15.0886   point-like       nan       nan
   08:01:47.20   +00:21:00.70    0.0410    0.0065   0.0068   200.5846   172.2726   -16.6090    0.0184    0.0013   0.0014   112.8590    66.9641   -15.2404   point-like       nan       nan
   07:54:31.84   +02:57:06.49       nan       nan      nan        nan        nan        nan    0.0184    0.0016   0.0017   104.2151    69.1678   -15.9649   point-like       nan       nan
   08:07:02.43   +01:51:07.08       nan       nan      nan        nan        nan        nan    0.0183    0.0014   0.0015   109.3743    65.4890   -15.4445   point-like       nan       nan
   08:09:12.83   +08:44:31.58       nan       nan      nan        nan        nan        nan    0.0183    0.0025   0.0021   115.5537    80.1847   -14.7836   extended         nan       nan
   07:53:44.37   +02:40:19.34    0.0372    0.0072   0.0081   219.0070   146.1100   -17.1293    0.0183    0.0015   0.0017   100.0441    66.4625   -15.7568   point-like       nan       nan
   07:57:52.57   +03:17:20.61       nan       nan      nan        nan        nan        nan    0.0183    0.0015   0.0016   100.5218    68.4946   -15.2002   point-like       nan       nan
   08:00:06.11   +05:17:39.55    0.0445    0.0061   0.0075   219.9323   134.7292   -17.8969    0.0183    0.0016   0.0017   111.8867    64.1487   -15.6752   point-like       nan       nan
   07:42:21.35   +06:53:14.09    0.0475    0.0104   0.0090   247.6843   164.0250   -18.2583    0.0183    0.0020   0.0019   123.3488    65.8533   -15.4436   point-like       nan       nan
   08:00:56.87   +02:18:15.05    0.0484    0.0066   0.0077   215.9210   144.0529   -17.7151    0.0182    0.0013   0.0014   111.3859    68.5568   -14.9483   point-like       nan       nan
   08:19:17.21   +03:47:33.55       nan       nan      nan        nan        nan        nan    0.0182    0.0018   0.0019    97.5500    74.6984   -15.2765   extended         nan       nan
   08:08:43.00   +05:20:32.04       nan       nan      nan        nan        nan        nan    0.0182    0.0037   0.0019   148.4504   100.2134   -12.1649   point-like       nan       nan
   07:56:46.60   +00:25:24.91       nan       nan      nan        nan        nan        nan    0.0182    0.0014   0.0015   102.8032    68.3090   -15.2067   point-like       nan       nan
   07:46:33.56   +05:50:06.41       nan       nan      nan        nan        nan        nan    0.0181    0.0020   0.0019   134.8521    61.0633   -15.1406   extended         nan       nan
   07:57:58.41   +00:24:52.95       nan       nan      nan        nan        nan        nan    0.0181    0.0018   0.0014   103.9738    71.3226   -15.3108   point-like       nan       nan
   07:53:07.98   +05:59:36.78    0.0396    0.0079   0.0072   251.6601   156.3460   -16.5462    0.0181    0.0016   0.0016   109.1852    72.0867   -15.3422   point-like       nan       nan
   08:17:07.37   +06:28:21.34       nan       nan      nan        nan        nan        nan    0.0180    0.0026   0.0021   111.6290    90.5468   -15.9701   point-like       nan       nan
   08:18:35.69   +04:32:48.52       nan       nan      nan        nan        nan        nan    0.0180    0.0018   0.0019   108.1974    64.9493   -15.5495   point-like       nan       nan
   07:57:06.63   +00:11:27.84    0.0425    0.0042   0.0066   306.5921   132.7533   -17.8738    0.0180    0.0015   0.0015   118.5245    67.3711   -14.7275   point-like       nan       nan
   08:02:59.09   +09:26:24.85       nan       nan      nan        nan        nan        nan    0.0180    0.0025   0.0023   127.8056    66.6051   -14.6405   point-like       nan       nan
   07:55:22.15   +00:46:55.59    0.0452    0.0049   0.0066   229.0829   138.5817   -17.1622    0.0180    0.0015   0.0016   108.3965    66.2194   -15.7053   point-like       nan       nan
   08:05:37.30   +08:31:25.57    0.0442    0.0088   0.0069   260.3419   174.6891   -17.1605    0.0180    0.0020   0.0019   123.9287    65.7981   -15.3590   point-like       nan       nan
   08:07:35.25   +01:21:06.46       nan       nan      nan        nan        nan        nan    0.0180    0.0014   0.0013   112.0660    69.4438   -14.7056   point-like       nan       nan
   08:06:16.04   +04:20:47.21       nan       nan      nan        nan        nan        nan    0.0180    0.0017   0.0017   116.4291    68.1168   -15.1877   point-like       nan       nan
   07:53:41.05   +06:24:12.55    0.0640    0.0070   0.0070   226.7787   159.5366   -17.4760    0.0179    0.0017   0.0017   121.6230    65.7550   -15.8282   point-like       nan       nan
   08:09:59.11   +02:26:17.47    0.0396    0.0078   0.0084   208.3031   155.8044   -16.3877    0.0179    0.0016   0.0016   100.4675    79.2107   -15.3475   extended         nan       nan
   07:45:30.21   +08:28:10.00       nan       nan      nan        nan        nan        nan    0.0179    0.0016   0.0018   105.4963    64.1889   -15.7239   point-like       nan       nan
   07:45:42.08   +03:59:29.83       nan       nan      nan        nan        nan        nan    0.0179    0.0023   0.0020   150.9032    61.2602   -14.6965   point-like       nan       nan
   08:05:10.96   +00:37:55.95    0.0846    0.0095   0.0071   262.2856   191.7258   -18.7153    0.0179    0.0013   0.0014   102.7770    69.3516   -15.1363   point-like       nan       nan
   07:47:43.89   +07:53:27.98    0.0806    0.0083   0.0086   235.3275   148.9465   -17.2636    0.0179    0.0019   0.0019   111.6708    68.5992   -14.5560   point-like       nan       nan
   08:02:24.54   +00:13:52.07    0.0314    0.0068   0.0069   223.8169   157.6870   -17.0804    0.0178    0.0013   0.0014   108.5156    69.1909   -15.5875   extended         nan       nan
   08:17:02.10   +03:10:24.47       nan       nan      nan        nan        nan        nan    0.0178    0.0015   0.0017   100.5995    68.2625   -15.5207   point-like       nan       nan
   08:13:40.35   +04:05:24.21    0.0380    0.0078   0.0083   215.2798   156.9899   -17.7150    0.0178    0.0016   0.0017   103.7065    68.4898   -15.1324   point-like   -0.8563    0.6856
   07:45:03.37   +08:04:35.31    0.0307    0.0026   0.0088   207.6998   140.1470   -17.7225    0.0178    0.0016   0.0019   108.9898    60.3469   -14.7316   extended         nan       nan
   08:19:14.02   +06:01:36.24    0.0572    0.0087   0.0081   204.2114   190.7674   -16.9910    0.0178    0.0018   0.0020   102.8644    66.3050   -16.0202   extended         nan       nan
   07:44:51.63   +06:37:54.18       nan       nan      nan        nan        nan        nan    0.0178    0.0021   0.0021   119.1963    68.2379   -15.6265   point-like       nan       nan
   07:47:54.75   +06:41:03.14    0.0373    0.0063   0.0079   213.1734   135.6829   -17.4093    0.0178    0.0017   0.0018   108.8972    65.5177   -15.2410   point-like       nan       nan
   07:49:58.59   +03:15:18.79       nan       nan      nan        nan        nan        nan    0.0178    0.0018   0.0018   111.9295    68.7343   -15.2957   point-like       nan       nan
   08:12:15.67   +07:35:57.48       nan       nan      nan        nan        nan        nan    0.0178    0.0024   0.0020   118.1559    77.0634   -15.1150   point-like       nan       nan
   08:04:04.50   +00:38:19.51       nan       nan      nan        nan        nan        nan    0.0177    0.0026   0.0014   110.8729    66.5239   -15.3446   extended         nan       nan
   07:50:13.77   +02:36:24.78    0.0777    0.0078   0.0073   218.0573   215.4364    72.9158    0.0177    0.0021   0.0018   113.0361    72.8694   -13.7101   point-like       nan       nan
   07:55:26.40   +02:45:03.20       nan       nan      nan        nan        nan        nan    0.0177    0.0016   0.0018   109.0679    64.5842   -15.2378   point-like       nan       nan
   07:48:50.98   +03:45:34.24    0.0417    0.0092   0.0080   269.8258   152.4017   -17.4978    0.0177    0.0017   0.0018   110.0851    65.3058   -15.1335   point-like       nan       nan
   07:47:44.30   +01:29:52.48       nan       nan      nan        nan        nan        nan    0.0177    0.0015   0.0018    99.8510    64.8281   -15.0078   point-like       nan       nan
   07:56:08.51   +04:50:21.25    0.0415    0.0086   0.0087   231.1953   153.4595   -17.8587    0.0177    0.0015   0.0017   104.5543    66.2995   -14.9869   point-like       nan       nan
   08:08:50.86   +03:24:48.91       nan       nan      nan        nan        nan        nan    0.0176    0.0016   0.0015   117.5462    66.9613   -15.0395   point-like       nan       nan
   07:49:45.04   +05:42:27.38    0.0314    0.0063   0.0071   229.8086   138.1868   -17.6146    0.0176    0.0016   0.0017   108.6638    69.6607   -15.4861   extended         nan       nan
   07:43:45.45   +05:27:42.71       nan       nan      nan        nan        nan        nan    0.0176    0.0021   0.0022   121.5135    59.5910   -15.1163   point-like       nan       nan
   08:13:47.17   +07:24:13.94       nan       nan      nan        nan        nan        nan    0.0176    0.0018   0.0020   107.0267    70.1972   -14.3781   point-like       nan       nan
   07:59:29.39   +02:28:15.28       nan       nan      nan        nan        nan        nan    0.0175    0.0006   0.0015   125.2890    74.7100   -16.4743   point-like       nan       nan
   08:02:49.70   +04:22:55.69       nan       nan      nan        nan        nan        nan    0.0175    0.0021   0.0016   124.3811    82.8098   -14.4529   point-like       nan       nan
   07:53:40.49   +02:26:50.43       nan       nan      nan        nan        nan        nan    0.0175    0.0016   0.0017   103.2681    70.8686   -14.9441   point-like       nan       nan
   07:42:24.40   +04:12:25.06       nan       nan      nan        nan        nan        nan    0.0175    0.0022   0.0021   114.6137    70.3369   -15.4340   point-like       nan       nan
   08:04:12.50   +04:00:26.26    0.0608    0.0095   0.0087   255.4494   156.4085   -17.5556    0.0174    0.0022   0.0017   150.3495    71.0714   -16.6954   point-like       nan       nan
   07:44:34.16   +03:44:49.74    0.0579    0.0093   0.0085   237.5775   167.8091   -16.7939    0.0174    0.0019   0.0020   117.0776    63.0235   -15.5255   point-like       nan       nan
   08:01:21.62   +00:41:20.56    0.0448    0.0067   0.0066   216.7103   172.4030   -18.7202    0.0174    0.0013   0.0014   103.1560    70.0298   -15.3899   point-like   -1.0550    0.4295
   08:10:41.03   +06:02:40.17       nan       nan      nan        nan        nan        nan    0.0174    0.0016   0.0017   107.9236    65.0921   -15.1659   extended         nan       nan
   07:49:42.30   +08:57:23.35    0.0441    0.0081   0.0086   213.3010   159.7532   -18.1340    0.0173    0.0028   0.0020   113.3624    97.5432   -16.2020   point-like       nan       nan
   08:07:08.38   +01:49:21.58    0.0917    0.0071   0.0081   258.9998   149.4792   -18.3809    0.0173    0.0015   0.0014    96.9427    80.9499   -14.6282   point-like       nan       nan
   07:55:39.31   +04:17:45.93       nan       nan      nan        nan        nan        nan    0.0173    0.0016   0.0017   107.6099    66.2965   -15.7807   point-like       nan       nan
   08:10:32.98   +05:09:25.01       nan       nan      nan        nan        nan        nan    0.0172    0.0027   0.0017   124.7121   103.7769   -18.2912   point-like       nan       nan
   08:03:51.45   +06:51:10.91       nan       nan      nan        nan        nan        nan    0.0172    0.0017   0.0019   105.2944    65.6549   -15.6552   point-like       nan       nan
   08:05:08.61   +06:54:44.69       nan       nan      nan        nan        nan        nan    0.0172    0.0021   0.0019   107.9525    82.1585   -14.2397   point-like       nan       nan
   08:10:09.22   +07:13:23.98       nan       nan      nan        nan        nan        nan    0.0172    0.0021   0.0018   136.0197    69.2593   -14.7247   point-like       nan       nan
   07:44:30.02   +06:06:33.66       nan       nan      nan        nan        nan        nan    0.0172    0.0022   0.0021   113.9003    70.7726   -15.9622   point-like       nan       nan
   08:08:00.70   +06:15:48.44       nan       nan      nan        nan        nan        nan    0.0171    0.0021   0.0017   159.8774    65.0113   -15.5009   point-like       nan       nan
   07:43:19.12   +06:54:52.37       nan       nan      nan        nan        nan        nan    0.0171    0.0019   0.0020   118.8767    62.8927   -15.1670   point-like       nan       nan
   07:52:43.79   +01:43:36.46       nan       nan      nan        nan        nan        nan    0.0170    0.0015   0.0017   108.7755    63.3802   -15.0636   point-like       nan       nan
   08:01:32.18   +05:11:45.93    0.0388    0.0071   0.0074   239.3464   145.3462   -17.9213    0.0170    0.0016   0.0016   110.8508    72.0270   -16.0301   extended     -0.9477    0.7681
   07:57:22.85   +05:13:16.50       nan       nan      nan        nan        nan        nan    0.0170    0.0020   0.0019   110.2549    75.0719   -14.6190   point-like       nan       nan
   08:18:43.19   +05:20:14.81       nan       nan      nan        nan        nan        nan    0.0170    0.0019   0.0020   118.7869    60.7480   -14.9770   point-like       nan       nan
   08:15:35.59   +06:41:08.46       nan       nan      nan        nan        nan        nan    0.0170    0.0020   0.0021   119.6010    61.7425   -16.2057   extended         nan       nan
   07:54:46.89   +05:20:57.08       nan       nan      nan        nan        nan        nan    0.0169    0.0019   0.0017   124.0966    69.6297   -15.7833   point-like       nan       nan
   08:01:06.01   +09:11:08.66    0.0450    0.0092   0.0080   266.1191   157.3551   -17.6669    0.0168    0.0031   0.0021   204.7083    58.9260   -14.5230   point-like       nan       nan
   07:46:10.49   +03:38:49.02       nan       nan      nan        nan        nan        nan    0.0168    0.0020   0.0020   113.2519    67.3205   -15.3967   point-like       nan       nan
   07:50:54.10   +01:04:32.28    0.0266    0.0050   0.0066   223.3296   141.6140   -16.6351    0.0168    0.0020   0.0017   107.7922    82.4176   -15.7215   point-like       nan       nan
   07:47:02.46   +07:52:01.20       nan       nan      nan        nan        nan        nan    0.0168    0.0018   0.0020   114.2685    62.1606   -14.8343   point-like       nan       nan
   07:52:37.19   +04:18:12.81    0.0383    0.0059   0.0079   211.7647   128.7934   -17.3898    0.0168    0.0016   0.0017   110.2037    65.9036   -15.9033   extended         nan       nan
   07:58:24.34   +06:46:31.17       nan       nan      nan        nan        nan        nan    0.0167    0.0016   0.0017   107.7181    66.8925   -14.6597   point-like       nan       nan
   07:48:17.10   +06:59:45.78       nan       nan      nan        nan        nan        nan    0.0166    0.0021   0.0018   113.7692    79.5302   -14.8004   extended         nan       nan
   08:14:22.26   +07:35:46.72    0.0472    0.0088   0.0080   228.5532   173.8101   -16.8611    0.0166    0.0019   0.0021   105.0113    68.4098   -15.8792   point-like       nan       nan
   08:05:58.25   +06:06:52.90       nan       nan      nan        nan        nan        nan    0.0166    0.0019   0.0017   126.1503    67.7565   -14.6744   point-like       nan       nan
   08:09:51.81   +04:55:40.59    0.0733    0.0201   0.0074   239.4476   176.6231   -19.4343    0.0166    0.0019   0.0018   105.7924    76.5258   -15.9212   extended         nan       nan
   08:09:08.78   +05:13:09.96    0.0403    0.0073   0.0073   221.1471   164.8512   -18.7751    0.0165    0.0020   0.0019   112.9184    69.5550   -15.4061   point-like       nan       nan
   07:58:06.24   +00:46:08.60    0.0396    0.0066   0.0067   234.7614   150.1233   -17.5374    0.0165    0.0013   0.0014   106.7212    66.1843   -15.3805   point-like       nan       nan
   07:47:54.82   +01:35:34.85       nan       nan      nan        nan        nan        nan    0.0165    0.0017   0.0018   105.2268    66.7713   -15.3987   extended         nan       nan
   08:08:21.10   +05:33:51.75       nan       nan      nan        nan        nan        nan    0.0165    0.0022   0.0019   130.1770    69.6829   -14.5174   point-like       nan       nan
   08:09:46.37   +07:46:57.29       nan       nan      nan        nan        nan        nan    0.0165    0.0021   0.0020    97.8818    88.2486   -18.2857   extended         nan       nan
   07:52:03.76   +00:38:12.09    0.0572    0.0063   0.0066   215.1189   160.0273   -17.4043    0.0165    0.0016   0.0017   116.0016    63.8756   -15.4120   point-like       nan       nan
   08:09:01.12   +03:14:27.97       nan       nan      nan        nan        nan        nan    0.0164    0.0014   0.0015   100.2347    69.6441   -14.8468   point-like       nan       nan
   07:47:20.64   +05:33:59.69       nan       nan      nan        nan        nan        nan    0.0164    0.0017   0.0017   109.9340    70.7093   -14.5671   point-like       nan       nan
   07:53:42.96   +02:12:50.98       nan       nan      nan        nan        nan        nan    0.0164    0.0016   0.0017   110.7813    64.5889   -15.5682   point-like       nan       nan
   07:56:35.10   +04:50:28.71       nan       nan      nan        nan        nan        nan    0.0164    0.0016   0.0017   115.3586    64.5893   -15.2906   point-like       nan       nan
   07:48:48.25   +08:28:53.69       nan       nan      nan        nan        nan        nan    0.0164    0.0019   0.0021   113.9260    63.2524   -15.4744   point-like       nan       nan
   07:57:00.23   +03:21:32.24    0.0624    0.0007   0.0087   239.9371   159.0385   -17.2378    0.0164    0.0014   0.0017    98.8477    66.0897   -14.7515   point-like       nan       nan
   08:05:39.06   +05:19:53.13       nan       nan      nan        nan        nan        nan    0.0164    0.0015   0.0016   111.1133    65.4711   -15.7889   extended         nan       nan
   08:11:28.67   +05:55:26.87    0.0404    0.0069   0.0070   226.4101   157.3797   -17.9586    0.0163    0.0018   0.0017   109.6102    75.8718   -15.5893   point-like       nan       nan
   07:43:07.25   +02:52:33.87       nan       nan      nan        nan        nan        nan    0.0163    0.0019   0.0022   112.9253    61.1326   -15.3059   extended         nan       nan
   08:08:24.05   +07:15:43.10       nan       nan      nan        nan        nan        nan    0.0163    0.0020   0.0018   101.4900    86.8044   -13.4453   point-like       nan       nan
   07:40:36.24   +04:41:19.64       nan       nan      nan        nan        nan        nan    0.0163    0.0018   0.0022   108.0546    59.2963   -14.7646   point-like       nan       nan
   08:03:56.56   +08:42:06.67       nan       nan      nan        nan        nan        nan    0.0163    0.0019   0.0020   116.5928    64.3347   -15.2015   point-like       nan       nan
   07:53:39.12   +05:44:44.02       nan       nan      nan        nan        nan        nan    0.0162    0.0014   0.0016   102.6654    63.2504   -15.5386   point-like       nan       nan
   08:14:31.20   +02:01:10.13    0.0883    0.0102   0.0104   257.9361   138.1373   -17.1107    0.0162    0.0017   0.0019   103.5607    65.6453   -14.5089   point-like       nan       nan
   08:01:15.00   +08:07:10.98    0.0347    0.0070   0.0080   213.4526   148.0000   -17.5117    0.0162    0.0023   0.0020   111.3639    80.4222   -13.8171   point-like       nan       nan
   07:48:04.02   +04:48:41.22       nan       nan      nan        nan        nan        nan    0.0162    0.0001   0.0019   140.5571    68.4099   -16.6315   point-like       nan       nan
   07:59:09.69   +03:31:58.35       nan       nan      nan        nan        nan        nan    0.0161    0.0015   0.0016   111.0877    67.2827   -15.0549   point-like       nan       nan
   08:08:21.72   +01:54:39.45    0.0582    0.0089   0.0081   235.5262   153.1516   -16.5995    0.0161    0.0015   0.0015   112.3904    69.3680   -15.3446   point-like       nan       nan
   08:08:05.74   +04:09:14.59       nan       nan      nan        nan        nan        nan    0.0161    0.0015   0.0017   109.8207    62.2860   -15.4449   point-like       nan       nan
   07:55:08.53   +03:55:08.65       nan       nan      nan        nan        nan        nan    0.0161    0.0016   0.0017   105.8417    67.0845   -15.9331   point-like       nan       nan
   07:47:54.97   +06:29:07.25       nan       nan      nan        nan        nan        nan    0.0161    0.0021   0.0019   115.1844    75.9965   -13.8586   point-like       nan       nan
   07:49:33.80   +08:29:36.72    0.0664    0.0120   0.0082   246.3738   222.2537   -21.1127    0.0161    0.0025   0.0020   133.0997    71.2409   -14.5693   point-like       nan       nan
   07:45:08.87   +03:26:43.36       nan       nan      nan        nan        nan        nan    0.0161    0.0020   0.0020   114.9071    65.6335   -15.4055   point-like       nan       nan
   07:54:53.70   +01:01:27.88       nan       nan      nan        nan        nan        nan    0.0161    0.0018   0.0017   112.0406    73.8104   -15.8118   point-like       nan       nan
   07:58:55.03   +07:25:44.82       nan       nan      nan        nan        nan        nan    0.0160    0.0016   0.0017   109.2638    63.7333   -15.6787   extended         nan       nan
   07:45:38.43   +06:57:52.74       nan       nan      nan        nan        nan        nan    0.0160    0.0017   0.0019   109.7674    63.9664   -15.1827   point-like       nan       nan
   08:17:44.65   +04:25:18.59       nan       nan      nan        nan        nan        nan    0.0160    0.0016   0.0019   107.6243    61.0874   -15.4661   extended         nan       nan
   08:09:00.17   +05:14:28.14       nan       nan      nan        nan        nan        nan    0.0160    0.0016   0.0019   106.9209    61.3486   -15.7303   point-like       nan       nan
   07:59:18.70   +02:17:26.52    0.0842    0.0108   0.0083   351.6007   141.3143   -17.9236    0.0160    0.0013   0.0015   102.7561    64.3018   -15.5575   point-like       nan       nan
   08:00:17.22   +09:19:40.74       nan       nan      nan        nan        nan        nan    0.0160    0.0002   0.0020   112.4907    62.8967   -14.8035   point-like       nan       nan
   08:11:30.19   +02:25:37.54       nan       nan      nan        nan        nan        nan    0.0159    0.0021   0.0016   105.7697    96.1640   -17.1816   point-like       nan       nan
   07:56:52.13   +04:03:54.52       nan       nan      nan        nan        nan        nan    0.0159    0.0015   0.0016   108.2653    67.8399   -14.9857   point-like       nan       nan
   07:50:38.89   +01:07:00.66    0.0566    0.0061   0.0065   252.1305   152.4465   -17.0773    0.0159    0.0017   0.0017   121.8658    65.9844   -16.1226   point-like       nan       nan
   07:47:03.75   +02:33:52.41    0.0449    0.0067   0.0075   235.8041   151.2118   -18.0058    0.0159    0.0020   0.0019   119.6625    66.9708   -15.7480   extended         nan       nan
   08:14:03.13   +05:20:10.28       nan       nan      nan        nan        nan        nan    0.0159    0.0017   0.0017   110.7961    67.7372   -14.9035   extended         nan       nan
   07:59:20.65   +03:55:57.43       nan       nan      nan        nan        nan        nan    0.0159    0.0015   0.0016   106.8108    68.8420   -14.7419   point-like       nan       nan
   07:58:47.28   +05:10:51.76       nan       nan      nan        nan        nan        nan    0.0159    0.0017   0.0018   109.6670    63.7708   -15.1323   point-like       nan       nan
   08:01:01.29   +03:39:44.56       nan       nan      nan        nan        nan        nan    0.0159    0.0014   0.0015   100.1702    72.8526   -15.3459   point-like       nan       nan
   07:59:08.24   +05:41:04.68       nan       nan      nan        nan        nan        nan    0.0159    0.0017   0.0017   114.9986    64.8390   -14.8882   point-like       nan       nan
   07:46:36.73   +06:22:03.17       nan       nan      nan        nan        nan        nan    0.0159    0.0017   0.0019   104.4798    65.6259   -15.2427   extended         nan       nan
   07:55:08.32   +08:54:46.67       nan       nan      nan        nan        nan        nan    0.0159    0.0026   0.0018   124.0452    88.9949   -13.9974   point-like       nan       nan
   08:14:33.67   +02:25:11.69       nan       nan      nan        nan        nan        nan    0.0159    0.0019   0.0018   118.5250    67.3218   -14.5939   point-like       nan       nan
   08:07:20.10   +03:37:26.69       nan       nan      nan        nan        nan        nan    0.0158    0.0016   0.0016   117.3019    66.9550   -15.1024   point-like       nan       nan
   08:03:24.07   +04:56:18.18       nan       nan      nan        nan        nan        nan    0.0158    0.0017   0.0017   102.1218    76.4611   -16.2426   extended         nan       nan
   07:48:41.52   +04:05:31.23       nan       nan      nan        nan        nan        nan    0.0158    0.0017   0.0018   103.5357    69.7330   -16.0249   point-like       nan       nan
   08:04:32.22   +08:37:00.70    0.0373    0.0068   0.0071   216.2851   160.4035   -17.6259    0.0158    0.0017   0.0019   105.9143    65.0684   -15.5096   point-like       nan       nan
   08:11:24.05   +01:50:58.18       nan       nan      nan        nan        nan        nan    0.0158    0.0014   0.0016   105.3110    63.3669   -14.9340   point-like       nan       nan
   08:02:58.51   +00:39:48.34    0.0352    0.0059   0.0064   214.5534   154.1000   -18.0022    0.0157    0.0013   0.0014   106.6886    66.6100   -15.3567   point-like       nan       nan
   08:01:40.67   +03:25:03.56       nan       nan      nan        nan        nan        nan    0.0157    0.0021   0.0015   172.5702    67.2075   -15.2640   point-like       nan       nan
   08:07:24.17   +05:27:47.66       nan       nan      nan        nan        nan        nan    0.0157    0.0028   0.0018   203.4379    61.4091   -15.2259   point-like       nan       nan
   07:52:01.99   +02:43:12.15       nan       nan      nan        nan        nan        nan    0.0157    0.0016   0.0017   106.9418    67.3398   -15.9375   point-like       nan       nan
   07:53:32.41   +07:02:08.52       nan       nan      nan        nan        nan        nan    0.0157    0.0021   0.0018   111.7804    82.7023   -15.6699   extended         nan       nan
   08:05:58.78   +04:42:41.72    0.0354    0.0063   0.0079   198.9064   144.6029   -18.0545    0.0156    0.0016   0.0017   109.9302    67.9081   -14.8461   point-like       nan       nan
   08:13:46.61   +04:13:23.37       nan       nan      nan        nan        nan        nan    0.0156    0.0018   0.0018   109.6684    70.9364   -15.0035   point-like       nan       nan
   07:58:16.55   +09:01:48.48    0.0567    0.0071   0.0073   235.0822   149.5475   -17.5582    0.0156    0.0019   0.0019   107.0368    71.9331   -15.5388   point-like       nan       nan
   07:54:39.64   +03:17:12.15       nan       nan      nan        nan        nan        nan    0.0156    0.0017   0.0017   111.8378    68.7607   -15.6071   point-like       nan       nan
   08:16:24.02   +07:34:00.51       nan       nan      nan        nan        nan        nan    0.0156    0.0018   0.0021   104.0944    61.3303   -15.0022   extended         nan       nan
   08:07:21.95   +03:55:55.86       nan       nan      nan        nan        nan        nan    0.0155    0.0017   0.0017   116.1009    68.4331   -15.8725   point-like       nan       nan
   08:14:53.18   +04:56:19.57       nan       nan      nan        nan        nan        nan    0.0155    0.0019   0.0017   110.3159    75.5816   -15.4839   point-like       nan       nan
   08:14:20.74   +04:07:33.50    0.0448    0.0088   0.0084   268.7372   140.3370   -17.5613    0.0154    0.0017   0.0018   113.2429    65.4805   -15.4399   point-like       nan       nan
   08:03:24.32   +05:01:56.12    0.0436    0.0088   0.0070   217.2355   204.0607   -14.2563    0.0154    0.0016   0.0017   109.8432    65.3418   -14.9126   extended         nan       nan
   07:57:55.75   +05:54:37.18       nan       nan      nan        nan        nan        nan    0.0154    0.0015   0.0017   113.7044    62.2665   -15.6160   point-like       nan       nan
   08:10:58.77   +03:30:26.67       nan       nan      nan        nan        nan        nan    0.0153    0.0015   0.0017   101.4773    66.9990   -16.1354   point-like       nan       nan
   07:57:34.34   +02:39:10.54    0.0395    0.0088   0.0091   245.3402   140.3479   -18.1144    0.0153    0.0015   0.0016   105.6483    67.3008   -15.7764   point-like       nan       nan
   08:02:09.65   +03:35:06.79    0.0317    0.0058   0.0084   199.2586   144.6433   -17.9266    0.0153    0.0014   0.0015   107.0355    66.8897   -14.3530   point-like       nan       nan
   07:46:56.02   +07:17:42.96       nan       nan      nan        nan        nan        nan    0.0153    0.0023   0.0019   111.0005    82.7204   -15.6510   extended         nan       nan
   07:58:36.24   +00:14:51.35    0.0578    0.0064   0.0066   222.1603   159.1253   -17.6108    0.0153    0.0013   0.0015   106.7170    64.2492   -16.4677   point-like       nan       nan
   08:04:28.14   +03:04:14.93    0.0290    0.0061   0.0081   213.7006   128.5334   -17.6337    0.0153    0.0014   0.0015   113.6685    65.9081   -14.7703   point-like       nan       nan
   07:49:48.70   +02:28:33.54       nan       nan      nan        nan        nan        nan    0.0153    0.0017   0.0018   100.5469    70.1319   -15.5146   point-like       nan       nan
   08:10:59.56   +08:14:26.71       nan       nan      nan        nan        nan        nan    0.0153    0.0021   0.0020   105.8543    78.3944   -16.0327   point-like       nan       nan
   07:44:49.60   +06:17:28.65       nan       nan      nan        nan        nan        nan    0.0152    0.0018   0.0021   101.6716    66.7868   -14.9329   point-like       nan       nan
   08:13:58.90   +07:06:43.46       nan       nan      nan        nan        nan        nan    0.0152    0.0019   0.0020   114.8340    63.4006   -15.1497   point-like       nan       nan
   08:11:58.66   +06:49:14.84       nan       nan      nan        nan        nan        nan    0.0152    0.0021   0.0018   118.7468    74.3087   -15.9910   point-like       nan       nan
   08:00:00.30   +05:25:24.35       nan       nan      nan        nan        nan        nan    0.0152    0.0018   0.0017   112.8377    69.1235   -14.5018   point-like       nan       nan
   08:09:30.23   +05:16:54.38    0.0388    0.0068   0.0073   235.0786   144.2172   -17.4240    0.0152    0.0018   0.0019   105.5659    71.7811   -15.0506   point-like       nan       nan
   08:15:59.06   +03:38:55.74       nan       nan      nan        nan        nan        nan    0.0152    0.0019   0.0018   118.6229    68.9865   -14.6176   point-like       nan       nan
   07:48:29.80   +04:21:57.83    0.0311    0.0068   0.0079   209.2875   146.4698   -18.2426    0.0152    0.0017   0.0019   101.4701    67.9763   -15.5427   point-like       nan       nan
   08:00:49.28   +04:18:15.27    0.0838    0.0091   0.0085   224.7332   172.6105   -17.8152    0.0151    0.0013   0.0015   108.5000    61.8918   -15.7648   point-like       nan       nan
   08:15:07.14   +06:36:53.80       nan       nan      nan        nan        nan        nan    0.0151    0.0017   0.0020   103.4848    61.8055   -14.8604   point-like       nan       nan
   07:54:03.58   +05:21:57.06       nan       nan      nan        nan        nan        nan    0.0151    0.0023   0.0017   155.9902    70.2398   -15.7085   point-like       nan       nan
   07:50:01.19   +00:48:40.79       nan       nan      nan        nan        nan        nan    0.0151    0.0019   0.0017   117.7756    70.6630   -13.6074   point-like       nan       nan
   07:59:05.54   +04:01:28.85       nan       nan      nan        nan        nan        nan    0.0151    0.0013   0.0016    98.0020    63.7262   -15.1978   point-like       nan       nan
   08:00:59.11   +03:06:10.53    0.0601    0.0091   0.0086   238.8877   161.7068   -16.5564    0.0151    0.0022   0.0014   162.5549    80.8936   -13.9876   point-like       nan       nan
   08:09:54.37   +02:39:14.82    0.0530    0.0077   0.0086   234.8654   138.2362   -16.9226    0.0151    0.0017   0.0016   140.0980    60.0125   -15.1753   point-like       nan       nan
   08:06:49.44   +03:34:32.86       nan       nan      nan        nan        nan        nan    0.0151    0.0016   0.0016   107.0636    71.9797   -14.5184   point-like       nan       nan
   07:41:50.50   +05:27:49.38       nan       nan      nan        nan        nan        nan    0.0150    0.0027   0.0024   118.5181    71.4981   -15.3068   point-like       nan       nan
   08:02:28.22   +07:11:43.78       nan       nan      nan        nan        nan        nan    0.0150    0.0015   0.0018   101.6927    63.2139   -15.1415   point-like       nan       nan
   07:47:14.93   +04:20:03.18       nan       nan      nan        nan        nan        nan    0.0150    0.0019   0.0019   118.1552    66.6929   -15.0629   point-like       nan       nan
   07:50:44.58   +03:41:51.16    0.0431    0.0082   0.0072   237.6916   171.5614   -16.2955    0.0150    0.0017   0.0017   109.6331    70.9045   -13.6641   point-like       nan       nan
   07:43:44.61   +02:32:31.19       nan       nan      nan        nan        nan        nan    0.0149    0.0019   0.0023   106.1079    59.1302   -15.5401   point-like       nan       nan
   07:55:29.21   +08:17:56.73       nan       nan      nan        nan        nan        nan    0.0149    0.0027   0.0018   201.5207    63.1152   -14.4351   point-like       nan       nan
   07:58:41.39   +03:44:46.71       nan       nan      nan        nan        nan        nan    0.0149    0.0016   0.0016   120.8738    63.5332   -15.5239   extended         nan       nan
   07:50:29.23   +03:00:11.04       nan       nan      nan        nan        nan        nan    0.0149    0.0015   0.0018   106.2161    61.8688   -15.1234   point-like       nan       nan
   07:45:02.26   +03:58:14.77       nan       nan      nan        nan        nan        nan    0.0149    0.0025   0.0020   142.8822    68.0548   -15.1791   point-like       nan       nan
   07:46:13.34   +07:04:38.73       nan       nan      nan        nan        nan        nan    0.0149    0.0016   0.0019   101.6385    64.0994   -14.9694   extended         nan       nan
   08:16:02.57   +03:06:21.76       nan       nan      nan        nan        nan        nan    0.0149    0.0010   0.0018   107.0177    62.6165   -16.3312   point-like       nan       nan
   07:47:00.32   +03:49:10.01       nan       nan      nan        nan        nan        nan    0.0148    0.0020   0.0019   100.4234    79.4625   -16.8027   point-like       nan       nan
   07:51:35.72   +08:17:34.48       nan       nan      nan        nan        nan        nan    0.0148    0.0020   0.0019   119.7225    65.4653   -15.5295   point-like       nan       nan
   08:00:31.01   +09:30:18.48       nan       nan      nan        nan        nan        nan    0.0148    0.0017   0.0020   108.2126    59.3677   -15.3143   point-like       nan       nan
   07:43:04.35   +02:49:19.84       nan       nan      nan        nan        nan        nan    0.0147    0.0024   0.0022   109.3117    78.9021   -15.6572   point-like       nan       nan
   07:59:16.48   +00:14:41.81       nan       nan      nan        nan        nan        nan    0.0147    0.0015   0.0014   117.3842    68.3086   -14.9447   point-like       nan       nan
   08:18:58.47   +03:56:54.43       nan       nan      nan        nan        nan        nan    0.0147    0.0017   0.0019   105.0656    64.8700   -15.3688   point-like       nan       nan
   07:45:08.26   +06:52:05.18       nan       nan      nan        nan        nan        nan    0.0147    0.0016   0.0020   103.9161    59.3031   -15.5594   point-like       nan       nan
   07:42:31.36   +04:48:58.60       nan       nan      nan        nan        nan        nan    0.0147    0.0022   0.0022   115.0189    65.1303   -14.3732   point-like       nan       nan
   07:53:55.82   +03:52:36.22       nan       nan      nan        nan        nan        nan    0.0147    0.0016   0.0017   102.3431    68.2744   -14.7317   point-like       nan       nan
   08:00:07.03   +07:28:37.29       nan       nan      nan        nan        nan        nan    0.0147    0.0017   0.0017   120.0173    61.8796   -15.1810   point-like       nan       nan
   08:07:31.68   +04:01:27.13       nan       nan      nan        nan        nan        nan    0.0147    0.0017   0.0017   107.2678    71.8019   -15.3197   point-like       nan       nan
   07:51:36.81   +05:05:48.41    0.0539    0.0073   0.0079   210.6173   158.5697   -17.1322    0.0147    0.0013   0.0016    94.9678    76.8551   -15.9195   extended         nan       nan
   08:01:37.39   +05:08:53.27       nan       nan      nan        nan        nan        nan    0.0147    0.0027   0.0016   176.8941    75.7835   -14.6473   point-like       nan       nan
   08:00:09.57   +00:00:37.65       nan       nan      nan        nan        nan        nan    0.0146    0.0012   0.0015   102.4632    61.8985   -14.9073   point-like       nan       nan
   07:53:56.03   +09:27:25.75       nan       nan      nan        nan        nan        nan    0.0146    0.0000   0.0020   122.7171    60.5460   -15.3842   point-like       nan       nan
   07:49:16.38   +04:31:27.12       nan       nan      nan        nan        nan        nan    0.0146    0.0032   0.0019   122.9582   106.9991   -17.0424   extended         nan       nan
   08:12:15.65   +01:52:58.21    0.0482    0.0098   0.0095   230.9621   160.4057   -16.5490    0.0146    0.0016   0.0017   103.2081    70.5528   -15.3752   point-like       nan       nan
   08:01:17.08   +07:35:54.64       nan       nan      nan        nan        nan        nan    0.0146    0.0016   0.0018   112.5869    62.6171   -15.3456   point-like       nan       nan
   07:48:30.95   +03:31:01.30       nan       nan      nan        nan        nan        nan    0.0146    0.0021   0.0018   131.9635    69.5798   -14.3285   point-like       nan       nan
   07:58:49.31   +04:41:08.08    0.0457    0.0092   0.0083   264.9080   152.0091   -17.6425    0.0146    0.0017   0.0016   106.3364    74.9715   -15.6081   point-like       nan       nan
   07:54:37.13   +07:30:08.00       nan       nan      nan        nan        nan        nan    0.0146    0.0019   0.0018   134.8323    63.2378   -15.1331   point-like       nan       nan
   07:58:50.21   +03:44:06.89    0.0549    0.0103   0.0086   306.8983   157.7656   -19.0816    0.0145    0.0015   0.0016   116.1590    62.3387   -15.3243   point-like       nan       nan
   07:46:34.84   +03:36:24.56       nan       nan      nan        nan        nan        nan    0.0145    0.0018   0.0020   103.5879    68.1812   -15.8109   point-like       nan       nan
   08:09:24.46   +09:21:38.24       nan       nan      nan        nan        nan        nan    0.0145    0.0020   0.0020   129.0872    61.6467   -15.7080   point-like       nan       nan
   07:43:55.32   +06:41:37.27       nan       nan      nan        nan        nan        nan    0.0145    0.0003   0.0021   119.3426    83.3172   -14.7024   point-like       nan       nan
   07:59:52.30   +05:36:24.28       nan       nan      nan        nan        nan        nan    0.0145    0.0017   0.0017   108.1641    69.6991   -15.1933   point-like       nan       nan
   07:45:45.06   +07:52:55.66       nan       nan      nan        nan        nan        nan    0.0144    0.0023   0.0020   105.4766    83.5642   -16.3942   extended         nan       nan
   07:52:14.40   +05:36:07.78    0.0298    0.0061   0.0072   206.2994   147.3923   -17.7441    0.0144    0.0014   0.0016   104.7936    62.4468   -15.6867   point-like       nan       nan
   07:58:36.09   +03:27:52.18    0.0447    0.0089   0.0087   226.9390   160.6514   -17.8858    0.0144    0.0019   0.0016   133.4338    71.4544   -14.3133   point-like       nan       nan
   08:06:58.26   +06:24:55.56       nan       nan      nan        nan        nan        nan    0.0144    0.0017   0.0016   112.8639    70.2819   -14.8403   extended         nan       nan
   08:18:22.44   +06:59:18.26       nan       nan      nan        nan        nan        nan    0.0144    0.0022   0.0021   133.6675    60.7559   -15.0829   point-like       nan       nan
   07:55:44.02   +03:44:29.67    0.0387    0.0062   0.0082   228.3450   139.2268   -17.6730    0.0143    0.0016   0.0016   111.6034    68.1105   -15.7208   point-like       nan       nan
   07:49:54.27   +06:40:16.81       nan       nan      nan        nan        nan        nan    0.0143    0.0015   0.0019   102.3476    64.5438   -15.5721   point-like       nan       nan
   08:01:34.43   +05:03:26.44       nan       nan      nan        nan        nan        nan    0.0143    0.0015   0.0017   102.4680    67.0882   -16.0962   point-like       nan       nan
   07:48:14.87   +04:10:59.04       nan       nan      nan        nan        nan        nan    0.0142    0.0016   0.0019    97.5558    66.3652   -15.7177   point-like       nan       nan
   08:02:09.56   +02:16:53.86    0.0576    0.0079   0.0076   269.5696   142.3816   -17.5590    0.0142    0.0018   0.0014   149.6929    68.0490   -13.5481   point-like       nan       nan
   08:05:51.18   +06:58:37.38       nan       nan      nan        nan        nan        nan    0.0141    0.0018   0.0018   101.9686    72.3730   -14.0153   point-like       nan       nan
   07:52:42.16   +02:30:21.24       nan       nan      nan        nan        nan        nan    0.0141    0.0004   0.0017   105.6524    65.7266   -15.6667   point-like       nan       nan
   08:00:51.59   +01:50:37.18       nan       nan      nan        nan        nan        nan    0.0141    0.0012   0.0013   104.5310    64.8265   -15.4332   point-like       nan       nan
   08:02:36.23   +07:33:26.99       nan       nan      nan        nan        nan        nan    0.0141    0.0017   0.0018   101.7217    71.7840   -15.3625   point-like       nan       nan
   07:52:16.37   +01:26:18.56       nan       nan      nan        nan        nan        nan    0.0141    0.0016   0.0016   110.9069    69.1143   -15.7895   point-like       nan       nan
   08:18:15.59   +05:22:23.05       nan       nan      nan        nan        nan        nan    0.0141    0.0024   0.0020   118.2440    80.6701   -14.0024   extended         nan       nan
   07:46:49.28   +03:50:13.39    0.0759    0.0193   0.0081   324.8909   237.3834    80.7095    0.0141    0.0022   0.0019   100.5399    89.1609   -12.8131   point-like       nan       nan
   07:57:22.39   +00:02:45.05       nan       nan      nan        nan        nan        nan    0.0140    0.0014   0.0014   103.8747    65.5098   -15.1081   point-like       nan       nan
   08:10:05.87   +02:49:14.52    0.0486    0.0078   0.0086   204.3502   160.4312   -17.9337    0.0140    0.0015   0.0016   104.3750    69.0369   -15.9770   point-like       nan       nan
   07:54:59.93   +02:24:59.16       nan       nan      nan        nan        nan        nan    0.0140    0.0017   0.0018   110.7368    66.7598   -15.5026   point-like       nan       nan
   08:16:21.48   +07:42:56.77       nan       nan      nan        nan        nan        nan    0.0140    0.0031   0.0021   129.5509    85.6242   -14.8497   point-like       nan       nan
   07:54:08.07   +06:28:09.26    0.0294    0.0062   0.0069   209.6788   151.1915   -17.2869    0.0140    0.0015   0.0017   104.1565    64.9502   -14.9639   point-like       nan       nan
   08:02:26.75   +05:04:41.41       nan       nan      nan        nan        nan        nan    0.0140    0.0018   0.0017   120.1807    69.3539   -14.4878   point-like       nan       nan
   07:44:36.28   +03:48:51.65       nan       nan      nan        nan        nan        nan    0.0139    0.0019   0.0020   106.0254    68.3596   -15.7572   point-like       nan       nan
   08:00:46.95   +09:33:07.73       nan       nan      nan        nan        nan        nan    0.0139    0.0018   0.0020   101.5279    65.4947   -15.6595   point-like       nan       nan
   08:17:54.91   +03:53:55.36       nan       nan      nan        nan        nan        nan    0.0139    0.0017   0.0019    95.9296    71.6039   -14.9880   point-like       nan       nan
   08:06:08.21   +08:34:59.43       nan       nan      nan        nan        nan        nan    0.0139    0.0024   0.0020   126.8521    74.5622   -15.9875   point-like       nan       nan
   08:08:58.61   +08:03:09.60       nan       nan      nan        nan        nan        nan    0.0139    0.0030   0.0020   126.3911    90.8533   -13.3460   point-like       nan       nan
   07:52:31.54   +03:49:16.07       nan       nan      nan        nan        nan        nan    0.0139    0.0015   0.0016   102.0016    69.2126   -15.2832   point-like       nan       nan
   07:57:43.97   +04:14:06.14       nan       nan      nan        nan        nan        nan    0.0139    0.0018   0.0016   124.3157    67.3464   -15.8220   point-like       nan       nan
   08:05:32.83   +05:26:36.79       nan       nan      nan        nan        nan        nan    0.0139    0.0015   0.0016   102.8537    72.0967   -15.2341   point-like       nan       nan
   07:54:28.60   +04:48:23.67       nan       nan      nan        nan        nan        nan    0.0139    0.0017   0.0017   110.1037    67.7284   -15.1662   point-like       nan       nan
   07:51:37.69   +01:18:20.28       nan       nan      nan        nan        nan        nan    0.0139    0.0013   0.0016   102.3252    62.3599   -15.1859   point-like       nan       nan
   07:52:57.22   +07:24:00.84       nan       nan      nan        nan        nan        nan    0.0138    0.0024   0.0017   135.7670    82.7599   -16.0180   point-like       nan       nan
   08:09:21.96   +00:46:57.50       nan       nan      nan        nan        nan        nan    0.0138    0.0014   0.0014   112.6894    67.8761   -15.3146   point-like       nan       nan
   07:56:31.95   +04:04:24.50       nan       nan      nan        nan        nan        nan    0.0138    0.0016   0.0016   112.3230    65.8952   -14.8944   point-like       nan       nan
   08:11:02.89   +08:54:40.10    0.0512    0.0079   0.0070   250.5625   165.0340   -17.8513    0.0138    0.0017   0.0019   109.2062    63.5150   -15.7863   point-like       nan       nan
   08:13:41.64   +05:15:53.40       nan       nan      nan        nan        nan        nan    0.0138    0.0002   0.0017   104.4052    59.7318   -15.5520   point-like       nan       nan
   07:59:29.13   +05:32:05.02       nan       nan      nan        nan        nan        nan    0.0138    0.0026   0.0018   162.7815    71.8844   -15.0136   point-like       nan       nan
   07:44:09.89   +06:31:55.01       nan       nan      nan        nan        nan        nan    0.0138    0.0027   0.0021   144.1159    71.1256   -14.9130   point-like       nan       nan
   08:00:50.82   +01:33:58.91       nan       nan      nan        nan        nan        nan    0.0137    0.0012   0.0013   113.9619    62.3099   -14.6593   point-like       nan       nan
   08:16:22.63   +03:00:58.46       nan       nan      nan        nan        nan        nan    0.0137    0.0016   0.0018   101.5719    67.4409   -15.5263   point-like       nan       nan
   07:54:16.00   +06:55:00.11    0.0620    0.0008   0.0071   236.9779   155.0834   -18.2382    0.0137    0.0017   0.0019   108.0044    66.8191   -14.9570   point-like       nan       nan
   08:18:05.87   +06:35:40.05       nan       nan      nan        nan        nan        nan    0.0137    0.0017   0.0020   107.2766    59.6633   -15.4245   point-like       nan       nan
   08:04:18.84   +02:21:22.44    0.0359    0.0074   0.0076   205.0784   165.5394   -16.5586    0.0137    0.0013   0.0014   102.7990    68.3232   -14.9726   point-like       nan       nan
   07:43:40.54   +05:13:45.14       nan       nan      nan        nan        nan        nan    0.0137    0.0024   0.0023   118.0376    69.6632   -16.0410   point-like       nan       nan
   07:59:54.48   +00:46:46.89       nan       nan      nan        nan        nan        nan    0.0137    0.0021   0.0014   154.0933    80.7238   -17.7021   point-like       nan       nan
   08:04:43.41   +09:42:51.09    0.0390    0.0080   0.0098   205.4237   143.7617   -16.7022    0.0137    0.0021   0.0028   100.6165    58.7589   -14.7900   point-like       nan       nan
   07:59:38.82   +00:49:26.46       nan       nan      nan        nan        nan        nan    0.0136    0.0014   0.0014    99.7135    60.4901   -16.0697   point-like       nan       nan
   07:44:59.74   +07:59:21.66       nan       nan      nan        nan        nan        nan    0.0136    0.0002   0.0019   100.8322    64.2428   -16.1257   point-like       nan       nan
   07:45:22.22   +04:25:12.91       nan       nan      nan        nan        nan        nan    0.0136    0.0021   0.0020   118.3119    66.9347   -15.4495   point-like       nan       nan
   08:16:38.28   +06:14:37.78       nan       nan      nan        nan        nan        nan    0.0136    0.0019   0.0020   108.1882    66.7080   -15.3126   point-like       nan       nan
   07:57:33.47   +02:28:54.46       nan       nan      nan        nan        nan        nan    0.0136    0.0014   0.0016   100.3757    66.7613   -15.1490   point-like       nan       nan
   07:55:01.80   +00:54:16.59       nan       nan      nan        nan        nan        nan    0.0136    0.0021   0.0017   118.1160    84.7728   -12.8483   point-like       nan       nan
   07:55:06.23   +04:00:44.49       nan       nan      nan        nan        nan        nan    0.0136    0.0017   0.0017   110.0482    70.7145   -14.9442   point-like       nan       nan
   08:00:41.22   +08:40:08.73       nan       nan      nan        nan        nan        nan    0.0136    0.0020   0.0020   126.3954    61.2054   -15.1235   point-like       nan       nan
   08:01:52.33   +03:44:46.43       nan       nan      nan        nan        nan        nan    0.0136    0.0013   0.0015   108.1044    63.3751   -15.2255   point-like       nan       nan
   07:52:22.56   +07:39:40.34       nan       nan      nan        nan        nan        nan    0.0136    0.0020   0.0018   110.1113    76.6663   -14.3857   point-like       nan       nan
   07:45:30.79   +02:17:34.02    0.0746    0.0101   0.0077   237.4659   211.2292    67.0129    0.0136    0.0019   0.0024    90.8492    67.9770   -15.9541   point-like       nan       nan
   07:47:34.79   +02:53:29.01       nan       nan      nan        nan        nan        nan    0.0136    0.0018   0.0019   117.0673    64.0075   -15.8485   point-like       nan       nan
   08:13:25.41   +02:30:34.69       nan       nan      nan        nan        nan        nan    0.0136    0.0014   0.0017   111.0797    60.5728   -15.2845   point-like       nan       nan
   08:12:32.35   +08:25:38.01       nan       nan      nan        nan        nan        nan    0.0135    0.0020   0.0021   118.8942    61.0043   -14.9093   extended         nan       nan
   07:55:53.09   +01:56:27.34    0.0665    0.0117   0.0085   292.4883   175.8822   -18.9960    0.0135    0.0016   0.0017    95.4728    74.0789   -16.7678   point-like       nan       nan
   07:44:38.25   +05:36:50.26    0.0605    0.0111   0.0086   234.2876   214.7290   -18.7289    0.0135    0.0017   0.0020   109.9337    61.5091   -15.7392   point-like       nan       nan
   07:58:11.57   +01:11:07.50    0.0150    0.0048   0.0070   176.7448   128.6654   -18.9789    0.0135    0.0013   0.0015   103.1824    63.3780   -15.1890   point-like       nan       nan
   07:58:34.11   +04:37:41.16       nan       nan      nan        nan        nan        nan    0.0135    0.0015   0.0016   102.2185    66.9631   -15.3422   point-like       nan       nan
   08:10:31.69   +01:42:37.52       nan       nan      nan        nan        nan        nan    0.0135    0.0012   0.0015   103.2664    63.3186   -15.0730   extended         nan       nan
   07:58:56.14   +02:43:57.98       nan       nan      nan        nan        nan        nan    0.0135    0.0018   0.0015   100.6269    91.8916   -14.8607   point-like       nan       nan
   08:08:33.75   +00:36:35.54       nan       nan      nan        nan        nan        nan    0.0135    0.0014   0.0015   108.6264    66.0142   -15.4889   point-like       nan       nan
   07:40:46.58   +04:53:03.09       nan       nan      nan        nan        nan        nan    0.0134    0.0030   0.0021   134.8238    79.2754   -14.1347   extended         nan       nan
   07:40:50.51   +04:37:16.09       nan       nan      nan        nan        nan        nan    0.0134    0.0025   0.0022   131.1896    67.8520   -15.5174   point-like       nan       nan
   08:17:59.94   +05:55:04.35       nan       nan      nan        nan        nan        nan    0.0134    0.0025   0.0020   111.6158    85.2142   -13.7689   point-like       nan       nan
   07:49:52.82   +05:30:46.44    0.1001    0.0081   0.0072   230.0408   196.2509   -18.0392    0.0133    0.0015   0.0017   100.8681    69.2820   -16.3639   point-like       nan       nan
   08:00:28.88   +02:45:52.18       nan       nan      nan        nan        nan        nan    0.0133    0.0017   0.0014   102.2280    91.4428   -18.9387   point-like       nan       nan
   08:15:54.16   +03:32:58.67       nan       nan      nan        nan        nan        nan    0.0133    0.0017   0.0018   113.9079    61.9207   -14.4378   point-like       nan       nan
   07:55:46.84   +01:58:11.22       nan       nan      nan        nan        nan        nan    0.0133    0.0019   0.0017   112.9775    77.1611   -15.8144   point-like       nan       nan
   08:12:41.81   +06:40:25.44       nan       nan      nan        nan        nan        nan    0.0133    0.0015   0.0019   102.9734    58.7496   -15.4788   point-like       nan       nan
   07:52:41.96   +05:43:44.50       nan       nan      nan        nan        nan        nan    0.0133    0.0017   0.0017   115.8064    68.2303   -15.5378   point-like       nan       nan
   07:43:58.92   +02:22:44.67       nan       nan      nan        nan        nan        nan    0.0133    0.0020   0.0024   105.5274    59.7612   -15.8487   point-like       nan       nan
   07:51:00.89   +03:20:37.56       nan       nan      nan        nan        nan        nan    0.0133    0.0016   0.0018   111.2270    61.9866   -15.7953   point-like       nan       nan
   08:19:39.79   +04:42:02.14       nan       nan      nan        nan        nan        nan    0.0132    0.0023   0.0020   142.4157    64.1328   -14.4335   point-like       nan       nan
   08:02:42.80   +08:47:50.43       nan       nan      nan        nan        nan        nan    0.0132    0.0019   0.0021    99.9665    71.6368   -14.7319   point-like       nan       nan
   08:10:29.42   +07:28:44.43       nan       nan      nan        nan        nan        nan    0.0132    0.0001   0.0019   102.0105    61.6800   -15.2093   extended         nan       nan
   08:04:08.93   +06:04:40.53       nan       nan      nan        nan        nan        nan    0.0132    0.0019   0.0018   110.4259    72.9543   -16.0164   point-like       nan       nan
   08:17:06.00   +06:00:07.48       nan       nan      nan        nan        nan        nan    0.0132    0.0000   0.0020   102.1206    62.2036   -15.0529   point-like       nan       nan
   08:05:07.91   +06:19:43.02       nan       nan      nan        nan        nan        nan    0.0131    0.0024   0.0017   125.9056    84.8794   -14.0020   point-like       nan       nan
   07:57:38.99   +08:41:52.48       nan       nan      nan        nan        nan        nan    0.0131    0.0017   0.0018   118.0696    62.4468   -15.4786   point-like       nan       nan
   08:19:41.63   +05:30:28.08       nan       nan      nan        nan        nan        nan    0.0131    0.0025   0.0021   116.1518    79.9816   -15.7773   point-like       nan       nan
   08:15:38.12   +07:12:51.43       nan       nan      nan        nan        nan        nan    0.0131    0.0018   0.0021    99.4263    68.2004   -15.5505   point-like       nan       nan
   08:05:27.42   +05:42:52.76       nan       nan      nan        nan        nan        nan    0.0131    0.0015   0.0017   119.9979    59.5409   -15.5910   point-like       nan       nan
   08:04:56.41   +03:37:22.05    0.0358    0.0070   0.0085   194.6904   153.4396   -17.7521    0.0131    0.0018   0.0016   104.3995    87.1902   -11.8719   point-like       nan       nan
   08:00:40.94   +07:10:56.02       nan       nan      nan        nan        nan        nan    0.0131    0.0015   0.0017   108.5619    62.3155   -15.2131   extended         nan       nan
   07:43:15.18   +04:30:38.83       nan       nan      nan        nan        nan        nan    0.0131    0.0018   0.0022    98.6405    63.8514   -14.7970   point-like       nan       nan
   07:48:07.60   +03:41:33.37       nan       nan      nan        nan        nan        nan    0.0130    0.0019   0.0019   102.5499    76.5922   -15.4168   point-like       nan       nan
   08:03:56.55   +00:57:02.46    0.0285    0.0053   0.0068   195.8863   145.0838   -18.1893    0.0130    0.0012   0.0014   103.1475    66.2884   -15.1678   point-like       nan       nan
   08:04:39.78   +06:49:36.92       nan       nan      nan        nan        nan        nan    0.0130    0.0017   0.0020   105.9228    62.7093   -14.6494   point-like       nan       nan
   07:49:38.55   +05:03:05.59    0.0354    0.0066   0.0076   225.3607   139.9699   -17.5715    0.0130    0.0016   0.0017   114.8997    62.1037   -15.7767   extended         nan       nan
   07:57:04.70   +01:42:06.34       nan       nan      nan        nan        nan        nan    0.0130    0.0013   0.0015   105.8356    63.7379   -15.9522   point-like       nan       nan
   08:04:56.43   +05:03:49.77    0.0487    0.0086   0.0069   289.3549   157.2250   -16.9118    0.0129    0.0014   0.0017   103.1071    65.0103   -15.2818   point-like       nan       nan
   07:40:16.53   +05:09:26.16       nan       nan      nan        nan        nan        nan    0.0129    0.0021   0.0021   106.8569    71.4536   -14.9451   extended         nan       nan
   07:56:21.48   +06:53:08.81       nan       nan      nan        nan        nan        nan    0.0129    0.0017   0.0018   113.6252    61.9660   -15.5276   point-like       nan       nan
   07:57:13.92   +07:52:00.59       nan       nan      nan        nan        nan        nan    0.0129    0.0018   0.0018   121.8725    63.5934   -15.1069   point-like       nan       nan
   07:43:21.83   +05:37:32.71       nan       nan      nan        nan        nan        nan    0.0129    0.0019   0.0021   116.1523    59.1410   -14.8566   extended         nan       nan
   08:18:41.79   +06:15:47.78       nan       nan      nan        nan        nan        nan    0.0129    0.0019   0.0021   114.0402    62.6577   -15.5689   point-like       nan       nan
   07:41:32.32   +03:58:41.51       nan       nan      nan        nan        nan        nan    0.0129    0.0021   0.0021   102.0011    73.9166   -16.6427   point-like       nan       nan
   08:03:12.22   +05:31:47.58    0.0229    0.0048   0.0065   207.4440   129.4886   -17.5776    0.0128    0.0013   0.0016    99.2369    61.8383   -15.4375   point-like       nan       nan
   08:15:27.31   +06:20:08.26    0.0362    0.0073   0.0081   221.4664   146.9353   -17.3496    0.0128    0.0020   0.0020   109.0157    71.5795   -15.8518   point-like       nan       nan
   08:15:38.68   +04:24:11.49       nan       nan      nan        nan        nan        nan    0.0128    0.0018   0.0018    99.8181    77.9851   -16.6892   point-like       nan       nan
   07:47:10.01   +08:49:57.58    0.0437    0.0081   0.0083   223.9348   156.4861   -16.8791    0.0128    0.0021   0.0020   102.9203    77.8631   -13.7378   point-like       nan       nan
   07:42:21.86   +02:50:34.68       nan       nan      nan        nan        nan        nan    0.0128    0.0023   0.0021   121.2612    68.3082   -15.9676   extended         nan       nan
   08:07:44.25   +03:53:06.89    0.0324    0.0072   0.0080   237.8773   134.9300   -17.0443    0.0128    0.0017   0.0017   114.7699    69.5033   -15.3751   point-like       nan       nan
   07:51:20.54   +08:58:33.68       nan       nan      nan        nan        nan        nan    0.0128    0.0023   0.0019   105.1922    88.0603   -15.5173   point-like       nan       nan
   08:05:33.44   +06:41:01.44       nan       nan      nan        nan        nan        nan    0.0128    0.0015   0.0019   100.5608    60.6532   -15.4523   point-like       nan       nan
   07:45:00.09   +04:48:30.46       nan       nan      nan        nan        nan        nan    0.0128    0.0019   0.0019   111.0165    69.8431   -14.1581   extended         nan       nan
   08:17:10.00   +04:02:17.85       nan       nan      nan        nan        nan        nan    0.0128    0.0016   0.0018   100.7616    66.8090   -14.1929   point-like       nan       nan
   08:08:53.02   +05:59:35.18       nan       nan      nan        nan        nan        nan    0.0128    0.0015   0.0017   108.2684    61.7676   -15.2201   point-like       nan       nan
   07:51:14.42   +04:02:55.25       nan       nan      nan        nan        nan        nan    0.0128    0.0013   0.0017    95.9893    61.9744   -15.8450   point-like       nan       nan
   07:45:28.54   +03:04:28.65       nan       nan      nan        nan        nan        nan    0.0128    0.0025   0.0021   131.7039    70.2124   -14.6871   extended         nan       nan
   07:49:48.90   +05:58:50.91       nan       nan      nan        nan        nan        nan    0.0128    0.0017   0.0017   108.8074    73.6648   -14.1700   point-like       nan       nan
   08:04:59.86   +05:45:59.41       nan       nan      nan        nan        nan        nan    0.0127    0.0026   0.0017   129.5579    90.0956   -15.2183   extended         nan       nan
   08:13:22.32   +01:56:36.40       nan       nan      nan        nan        nan        nan    0.0127    0.0017   0.0018   105.4572    72.5861   -13.6975   extended         nan       nan
   07:54:12.96   +04:10:43.56       nan       nan      nan        nan        nan        nan    0.0127    0.0014   0.0017   102.6404    61.6754   -15.9439   point-like       nan       nan
   07:57:03.67   +02:13:17.22       nan       nan      nan        nan        nan        nan    0.0127    0.0015   0.0017   112.2966    61.8003   -15.5320   point-like       nan       nan
   07:43:54.11   +05:29:36.73       nan       nan      nan        nan        nan        nan    0.0127    0.0017   0.0022    97.6163    61.6392   -16.2063   point-like       nan       nan
   07:53:36.73   +09:23:49.52       nan       nan      nan        nan        nan        nan    0.0127    0.0018   0.0020   105.1438    66.5055   -14.3810   point-like       nan       nan
   07:47:35.81   +03:36:40.14       nan       nan      nan        nan        nan        nan    0.0127    0.0020   0.0019   126.5409    62.7148   -16.2426   point-like       nan       nan
   07:50:33.89   +04:56:04.91       nan       nan      nan        nan        nan        nan    0.0127    0.0019   0.0017   113.1475    76.4365   -16.6898   point-like       nan       nan
   07:51:32.28   +01:59:49.79       nan       nan      nan        nan        nan        nan    0.0127    0.0014   0.0017   104.8359    61.7550   -15.8429   point-like       nan       nan
   08:08:27.07   +05:40:13.78    0.0477    0.0082   0.0070   294.2757   145.6442   -17.8406    0.0127    0.0015   0.0019    99.2128    62.2388   -15.0497   point-like       nan       nan
   07:51:03.05   +07:52:16.61       nan       nan      nan        nan        nan        nan    0.0127    0.0016   0.0018   110.3426    62.1203   -14.5657   point-like       nan       nan
   07:52:48.13   +05:35:42.19       nan       nan      nan        nan        nan        nan    0.0126    0.0016   0.0017   102.4870    71.3060   -15.6897   point-like       nan       nan
   07:49:24.74   +07:04:59.08       nan       nan      nan        nan        nan        nan    0.0126    0.0021   0.0018   122.2740    73.2625   -15.3448   point-like       nan       nan
   07:52:51.52   +00:47:56.51       nan       nan      nan        nan        nan        nan    0.0126    0.0013   0.0017    95.3013    61.7701   -14.9865   point-like       nan       nan
   08:19:04.37   +06:12:39.35       nan       nan      nan        nan        nan        nan    0.0126    0.0020   0.0020   131.2457    58.7583   -15.3736   extended         nan       nan
   07:57:31.71   +04:55:15.41       nan       nan      nan        nan        nan        nan    0.0126    0.0020   0.0017   125.4828    73.0509   -14.7395   point-like       nan       nan
   07:48:45.47   +03:19:25.38    0.0350    0.0077   0.0079   235.2488   147.1838   -17.4902    0.0126    0.0017   0.0018   102.2345    69.7340   -14.6007   point-like       nan       nan
   08:04:43.90   +02:33:20.21       nan       nan      nan        nan        nan        nan    0.0125    0.0017   0.0015   114.1267    79.6198   -14.7062   point-like       nan       nan
   08:00:17.81   +07:59:14.85    0.0524    0.0108   0.0078   267.2457   186.6184   -16.0673    0.0125    0.0018   0.0020   112.8497    60.5959   -15.3048   point-like       nan       nan
   08:05:56.44   +02:54:25.33    0.1293    0.0106   0.0078   250.3746   206.8953   -14.1239    0.0125    0.0002   0.0015   101.2579    72.6775   -15.4686   point-like       nan       nan
   07:56:43.77   +05:11:58.66       nan       nan      nan        nan        nan        nan    0.0125    0.0016   0.0018   103.3676    68.8759   -15.8149   point-like       nan       nan
   07:57:31.79   +06:41:32.04       nan       nan      nan        nan        nan        nan    0.0125    0.0015   0.0017   110.3478    60.6780   -15.2445   point-like       nan       nan
   07:43:14.89   +05:49:09.46       nan       nan      nan        nan        nan        nan    0.0125    0.0018   0.0021   108.0091    61.7242   -15.4006   point-like       nan       nan
   08:09:19.00   +07:38:32.70       nan       nan      nan        nan        nan        nan    0.0125    0.0017   0.0018   109.7153    63.8310   -15.3480   point-like       nan       nan
   07:50:42.36   +03:03:54.40       nan       nan      nan        nan        nan        nan    0.0124    0.0016   0.0018   105.6999    66.4549   -15.9596   point-like       nan       nan
   08:01:07.35   +09:47:05.34       nan       nan      nan        nan        nan        nan    0.0124    0.0017   0.0020   106.9572    59.4607   -15.2606   point-like       nan       nan
   08:01:55.18   +09:16:45.78    0.0419    0.0075   0.0083   217.7791   149.1578   -17.1407    0.0124    0.0019   0.0021   100.7050    67.5147   -14.4642   point-like       nan       nan
   07:52:08.98   +00:55:02.61       nan       nan      nan        nan        nan        nan    0.0124    0.0014   0.0017    97.9544    64.6634   -16.2518   point-like       nan       nan
   07:55:30.24   +03:15:51.99       nan       nan      nan        nan        nan        nan    0.0124    0.0025   0.0017   134.6694    83.8827   -16.5166   point-like       nan       nan
   08:08:44.14   +03:09:16.85       nan       nan      nan        nan        nan        nan    0.0124    0.0025   0.0015   203.1129    67.6287   -13.3183   point-like       nan       nan
   08:13:34.06   +03:48:09.38       nan       nan      nan        nan        nan        nan    0.0124    0.0016   0.0017   113.9534    63.5532   -15.1000   point-like       nan       nan
   08:07:23.28   +08:25:25.35       nan       nan      nan        nan        nan        nan    0.0124    0.0019   0.0020   109.4548    67.0863   -14.7770   point-like       nan       nan
   08:07:47.05   +05:06:20.69       nan       nan      nan        nan        nan        nan    0.0124    0.0024   0.0019   149.1696    65.8216   -15.1375   point-like       nan       nan
   08:19:11.83   +04:35:38.66       nan       nan      nan        nan        nan        nan    0.0124    0.0025   0.0020   128.9321    75.7127   -14.1328   extended         nan       nan
   07:51:00.57   +08:15:35.74       nan       nan      nan        nan        nan        nan    0.0124    0.0022   0.0019   133.0126    67.3457   -14.5190   point-like       nan       nan
   07:59:14.02   +08:40:58.17       nan       nan      nan        nan        nan        nan    0.0124    0.0019   0.0019   119.9986    63.9071   -14.8000   extended         nan       nan
   08:08:54.23   +03:46:56.87    0.0426    0.0087   0.0081   277.8226   139.5933   -17.9169    0.0124    0.0016   0.0016   105.0747    69.8695   -14.9483   extended         nan       nan
   07:50:57.33   +02:11:57.88       nan       nan      nan        nan        nan        nan    0.0123    0.0017   0.0017   103.5978    72.2865   -16.0402   point-like       nan       nan
   07:49:29.79   +06:38:02.39       nan       nan      nan        nan        nan        nan    0.0123    0.0024   0.0019   116.7442    83.0455   -13.9127   extended         nan       nan
   07:51:43.14   +00:40:30.38       nan       nan      nan        nan        nan        nan    0.0123    0.0014   0.0017   102.6534    59.9892   -15.5070   point-like       nan       nan
   07:47:46.97   +01:20:40.65       nan       nan      nan        nan        nan        nan    0.0123    0.0017   0.0018   109.9496    65.8075   -15.4518   extended         nan       nan
   07:54:18.59   +01:57:04.30       nan       nan      nan        nan        nan        nan    0.0123    0.0015   0.0018   105.8781    63.6907   -14.6096   point-like       nan       nan
   08:08:26.50   +04:23:34.81       nan       nan      nan        nan        nan        nan    0.0123    0.0014   0.0017   108.7846    60.6535   -15.6857   point-like       nan       nan
   07:59:47.63   +04:21:04.18       nan       nan      nan        nan        nan        nan    0.0123    0.0013   0.0016   102.2910    63.3483   -14.7689   point-like       nan       nan
   07:53:07.90   +02:09:55.43       nan       nan      nan        nan        nan        nan    0.0123    0.0003   0.0017   105.3584    71.0964   -14.3471   point-like       nan       nan
   08:04:28.60   +05:37:26.48       nan       nan      nan        nan        nan        nan    0.0123    0.0015   0.0017   102.5055    66.8030   -14.9046   point-like       nan       nan
   07:43:54.59   +03:03:02.61       nan       nan      nan        nan        nan        nan    0.0123    0.0007   0.0022    99.3729    58.8218   -14.8297   point-like       nan       nan
   07:54:27.30   +06:24:46.69       nan       nan      nan        nan        nan        nan    0.0123    0.0020   0.0017   124.7701    75.5193   -14.6079   point-like       nan       nan
   07:53:44.30   +05:58:17.71       nan       nan      nan        nan        nan        nan    0.0122    0.0014   0.0015   108.5265    66.2574   -15.8004   point-like       nan       nan
   08:07:00.99   +00:43:39.23       nan       nan      nan        nan        nan        nan    0.0122    0.0012   0.0013   106.8114    65.3830   -14.6202   point-like       nan       nan
   08:04:05.94   +02:24:59.75       nan       nan      nan        nan        nan        nan    0.0122    0.0015   0.0014   117.7035    66.6551   -14.5162   point-like       nan       nan
   08:00:27.16   +08:44:07.19       nan       nan      nan        nan        nan        nan    0.0122    0.0018   0.0020   109.6152    61.3053   -15.6526   point-like       nan       nan
   08:01:20.68   +06:17:02.62       nan       nan      nan        nan        nan        nan    0.0122    0.0016   0.0018   101.6045    66.8231   -15.2650   point-like       nan       nan
   07:57:11.72   +03:08:42.83       nan       nan      nan        nan        nan        nan    0.0122    0.0018   0.0017   109.0257    73.3304   -16.3271   point-like       nan       nan
   07:54:25.55   +08:34:48.67       nan       nan      nan        nan        nan        nan    0.0122    0.0017   0.0018   113.5979    65.0924   -15.1121   point-like       nan       nan
   08:09:14.18   +00:48:46.41    0.0645    0.0095   0.0077   290.8562   159.0856   -18.5549    0.0122    0.0014   0.0014    97.5760    77.8539   -12.5386   point-like       nan       nan
   08:12:34.93   +01:11:59.95       nan       nan      nan        nan        nan        nan    0.0122    0.0013   0.0015    99.5417    66.9100   -14.4894   point-like       nan       nan
   08:00:39.27   +01:18:17.94       nan       nan      nan        nan        nan        nan    0.0122    0.0012   0.0014   105.8397    65.1468   -15.4911   point-like       nan       nan
   07:55:32.64   +07:11:56.77       nan       nan      nan        nan        nan        nan    0.0122    0.0015   0.0018   104.1311    61.2703   -15.8858   point-like       nan       nan
   08:03:32.43   +05:02:46.34       nan       nan      nan        nan        nan        nan    0.0122    0.0014   0.0017   107.6753    61.1953   -15.7161   point-like       nan       nan
   08:18:04.67   +03:54:42.34       nan       nan      nan        nan        nan        nan    0.0122    0.0016   0.0019    97.0277    68.1125   -14.2829   extended         nan       nan
   08:14:26.16   +04:31:55.99    0.0869    0.0111   0.0083   318.3466   154.6587   -18.3258    0.0122    0.0014   0.0017   100.8275    61.3679   -15.2566   point-like       nan       nan
   07:41:48.87   +06:18:53.86       nan       nan      nan        nan        nan        nan    0.0121    0.0022   0.0021   106.9702    76.5502   -15.6621   extended         nan       nan
   08:07:41.76   +05:47:46.31       nan       nan      nan        nan        nan        nan    0.0121    0.0018   0.0018   101.6586    74.4912   -14.3698   point-like       nan       nan
   07:46:40.56   +04:49:54.23       nan       nan      nan        nan        nan        nan    0.0121    0.0020   0.0019   129.4266    61.8240   -14.9696   point-like       nan       nan
   08:02:19.46   +06:09:30.31       nan       nan      nan        nan        nan        nan    0.0121    0.0016   0.0017   118.3413    63.8209   -15.3495   point-like       nan       nan
   08:10:29.57   +08:50:38.74       nan       nan      nan        nan        nan        nan    0.0121    0.0022   0.0020   113.6856    75.6529   -15.7611   point-like       nan       nan
   08:14:05.65   +07:37:39.08       nan       nan      nan        nan        nan        nan    0.0121    0.0024   0.0021    98.4995    91.9738   -18.4669   extended         nan       nan
   07:55:18.62   +09:09:31.32    0.0529    0.0080   0.0078   242.3639   153.9927   -17.3464    0.0121    0.0017   0.0019   115.4820    59.2347   -14.7917   point-like       nan       nan
   08:05:20.25   +07:38:57.64       nan       nan      nan        nan        nan        nan    0.0121    0.0007   0.0018   106.9944    60.2850   -15.5359   extended         nan       nan
   08:15:09.55   +07:15:20.93       nan       nan      nan        nan        nan        nan    0.0121    0.0024   0.0021   123.1833    73.2513   -14.2701   point-like       nan       nan
   07:58:43.85   +07:53:51.90       nan       nan      nan        nan        nan        nan    0.0120    0.0017   0.0019    99.3253    71.5384   -15.7346   extended         nan       nan
   07:54:54.51   +06:38:59.02       nan       nan      nan        nan        nan        nan    0.0120    0.0002   0.0018   112.7553    59.8423   -15.9045   point-like       nan       nan
   07:58:47.46   +07:27:48.42    0.0537    0.0116   0.0074   385.8315   149.1939   -18.2369    0.0120    0.0016   0.0017   105.8316    66.1819   -14.9461   extended         nan       nan
   07:47:29.35   +08:00:16.09       nan       nan      nan        nan        nan        nan    0.0120    0.0018   0.0019   109.9784    64.1663   -15.6697   point-like       nan       nan
   07:51:06.53   +01:37:17.93       nan       nan      nan        nan        nan        nan    0.0120    0.0024   0.0016   133.0888    88.1700   -14.1263   point-like       nan       nan
   07:51:13.20   +02:23:15.80       nan       nan      nan        nan        nan        nan    0.0120    0.0014   0.0017    98.2856    64.0861   -16.0922   point-like       nan       nan
   08:14:10.99   +04:18:01.89    0.0337    0.0074   0.0082   223.2877   143.3019   -17.4426    0.0120    0.0021   0.0018   105.0645    86.7923   -13.0509   point-like       nan       nan
   07:58:00.66   +03:50:03.24       nan       nan      nan        nan        nan        nan    0.0120    0.0023   0.0016   149.1991    75.0702   -14.9336   point-like       nan       nan
   07:42:15.03   +03:10:04.96       nan       nan      nan        nan        nan        nan    0.0120    0.0020   0.0021   102.3218    72.6648   -17.2122   extended         nan       nan
   08:04:08.90   +00:30:52.08    0.0259    0.0051   0.0069   209.0121   128.6367   -17.7891    0.0120    0.0014   0.0014   117.3098    65.6535   -15.4695   point-like       nan       nan
   07:59:12.69   +02:20:28.07       nan       nan      nan        nan        nan        nan    0.0120    0.0013   0.0015   103.9022    65.3327   -15.2692   point-like       nan       nan
   07:40:07.19   +05:33:41.95       nan       nan      nan        nan        nan        nan    0.0119    0.0023   0.0021   133.7337    63.1954   -15.0627   point-like       nan       nan
   07:52:41.01   +02:18:24.53       nan       nan      nan        nan        nan        nan    0.0119    0.0015   0.0017    99.0883    70.1725   -14.1886   point-like       nan       nan
   08:02:48.13   +06:12:47.55    0.0308    0.0053   0.0062   220.8087   138.7993   -17.6346    0.0119    0.0015   0.0017   113.3611    60.0941   -15.8059   point-like       nan       nan
   07:46:52.86   +07:39:54.14       nan       nan      nan        nan        nan        nan    0.0119    0.0017   0.0021   109.1394    59.0159   -16.1536   extended         nan       nan
   08:01:41.34   +05:02:00.55       nan       nan      nan        nan        nan        nan    0.0119    0.0021   0.0017   134.5915    72.0500   -15.5793   point-like       nan       nan
   08:00:05.25   +09:00:31.80       nan       nan      nan        nan        nan        nan    0.0119    0.0018   0.0020   115.7287    58.7467   -15.0949   point-like       nan       nan
   07:56:58.22   +03:18:37.48       nan       nan      nan        nan        nan        nan    0.0119    0.0016   0.0017   112.7600    65.0514   -15.6249   point-like       nan       nan
   07:47:58.38   +04:18:51.68       nan       nan      nan        nan        nan        nan    0.0119    0.0021   0.0019   111.2127    78.7117   -15.6845   extended         nan       nan
   07:48:30.80   +06:27:10.78       nan       nan      nan        nan        nan        nan    0.0119    0.0022   0.0019   118.5727    72.4500   -14.5617   extended         nan       nan
   08:17:16.63   +04:21:17.52       nan       nan      nan        nan        nan        nan    0.0118    0.0012   0.0019    97.2463    63.1822   -15.5176   point-like       nan       nan
   07:47:02.47   +05:58:54.67       nan       nan      nan        nan        nan        nan    0.0118    0.0015   0.0019    99.5242    62.6309   -15.5813   point-like       nan       nan
   07:46:23.54   +04:06:45.05       nan       nan      nan        nan        nan        nan    0.0118    0.0020   0.0019   110.4318    71.9320   -14.4358   point-like       nan       nan
   07:46:10.49   +03:30:21.02       nan       nan      nan        nan        nan        nan    0.0118    0.0021   0.0020   122.7789    65.8791   -15.1461   point-like       nan       nan
   07:47:31.15   +01:14:39.55       nan       nan      nan        nan        nan        nan    0.0118    0.0016   0.0019   101.8576    61.6172   -14.9051   point-like       nan       nan
   08:10:10.73   +01:52:40.67       nan       nan      nan        nan        nan        nan    0.0118    0.0013   0.0015    96.5416    66.4563   -14.0622   point-like       nan       nan
   07:43:37.94   +03:32:57.04       nan       nan      nan        nan        nan        nan    0.0118    0.0019   0.0021   101.1059    68.6554   -15.5013   point-like       nan       nan
   07:44:45.72   +06:32:21.19       nan       nan      nan        nan        nan        nan    0.0118    0.0019   0.0020   116.6831    62.0780   -16.2469   point-like       nan       nan
   08:01:42.04   +04:31:58.30       nan       nan      nan        nan        nan        nan    0.0118    0.0018   0.0016   122.8860    73.3480   -15.7806   point-like       nan       nan
   07:58:22.75   +07:18:47.51       nan       nan      nan        nan        nan        nan    0.0118    0.0015   0.0017   102.3535    63.2984   -14.9448   extended         nan       nan
   08:03:48.78   +01:16:58.79       nan       nan      nan        nan        nan        nan    0.0117    0.0012   0.0014   101.4787    62.9813   -15.3820   point-like       nan       nan
   07:58:36.07   +00:35:38.72       nan       nan      nan        nan        nan        nan    0.0117    0.0013   0.0014   103.7231    69.7199   -15.4104   point-like       nan       nan
   08:05:00.51   +00:39:59.42       nan       nan      nan        nan        nan        nan    0.0117    0.0011   0.0014    96.8031    62.7555   -15.1582   extended         nan       nan
   08:00:36.08   +02:30:11.38       nan       nan      nan        nan        nan        nan    0.0117    0.0017   0.0014   122.8513    74.8829   -15.0822   point-like       nan       nan
   08:00:03.77   +02:08:51.76       nan       nan      nan        nan        nan        nan    0.0117    0.0012   0.0014   100.1346    63.6797   -15.8112   point-like       nan       nan
   07:48:48.02   +08:07:23.48       nan       nan      nan        nan        nan        nan    0.0117    0.0016   0.0019   100.8887    62.9198   -15.1848   extended         nan       nan
   08:04:16.10   +05:51:01.13       nan       nan      nan        nan        nan        nan    0.0117    0.0017   0.0018   109.2791    67.0251   -15.0673   extended         nan       nan
   08:12:49.56   +05:02:38.67       nan       nan      nan        nan        nan        nan    0.0116    0.0013   0.0016    98.8433    63.4900   -14.9005   point-like       nan       nan
   08:18:37.84   +03:10:43.86       nan       nan      nan        nan        nan        nan    0.0116    0.0015   0.0017   103.1932    63.2937   -14.5901   point-like       nan       nan
   07:55:31.94   +05:52:34.23       nan       nan      nan        nan        nan        nan    0.0116    0.0020   0.0016   142.1850    68.7747   -15.1165   point-like       nan       nan
   08:15:10.20   +02:47:29.55       nan       nan      nan        nan        nan        nan    0.0116    0.0016   0.0017   112.2100    66.4459   -15.4609   extended         nan       nan
   07:48:17.66   +05:43:29.60       nan       nan      nan        nan        nan        nan    0.0116    0.0016   0.0018   113.2801    62.2066   -15.9203   point-like       nan       nan
   08:14:34.98   +04:29:20.64       nan       nan      nan        nan        nan        nan    0.0116    0.0015   0.0018    96.4285    66.2375   -15.1534   extended         nan       nan
   07:51:39.82   +06:11:58.64       nan       nan      nan        nan        nan        nan    0.0116    0.0016   0.0016   103.8697    73.4913   -16.0810   extended         nan       nan
   08:03:13.94   +08:19:24.13       nan       nan      nan        nan        nan        nan    0.0116    0.0022   0.0019   131.3848    67.6200   -15.5035   point-like       nan       nan
   07:56:55.80   +00:46:00.50       nan       nan      nan        nan        nan        nan    0.0116    0.0015   0.0015   120.1564    63.1914   -15.8392   point-like       nan       nan
   08:14:17.49   +03:03:54.51       nan       nan      nan        nan        nan        nan    0.0116    0.0014   0.0018   103.4362    58.7489   -15.3086   point-like       nan       nan
   07:42:07.70   +05:50:17.73    0.0657    0.0136   0.0087   332.6347   172.2287   -16.5488    0.0116    0.0021   0.0022   112.1620    66.3685   -15.8689   point-like       nan       nan
   08:09:54.56   +04:50:27.93       nan       nan      nan        nan        nan        nan    0.0116    0.0018   0.0018   116.3441    66.4413   -15.0340   point-like       nan       nan
   08:04:41.67   +06:39:06.85       nan       nan      nan        nan        nan        nan    0.0116    0.0020   0.0019   109.5521    75.3038   -14.8436   point-like       nan       nan
   08:07:31.73   +04:35:45.80    0.0354    0.0078   0.0077   220.3926   161.4216   -17.9338    0.0115    0.0013   0.0017   100.4051    61.2079   -15.3411   point-like       nan       nan
   08:01:47.91   +02:56:16.40       nan       nan      nan        nan        nan        nan    0.0115    0.0016   0.0014   116.1554    73.5468   -14.7519   extended         nan       nan
   08:17:22.04   +04:20:59.14       nan       nan      nan        nan        nan        nan    0.0115    0.0012   0.0019   107.3214    66.8571   -15.2345   extended         nan       nan
   07:48:26.36   +08:35:38.51       nan       nan      nan        nan        nan        nan    0.0115    0.0019   0.0021    94.5355    74.2801   -15.3358   extended         nan       nan
   07:42:30.12   +04:58:20.00       nan       nan      nan        nan        nan        nan    0.0115    0.0021   0.0024   105.2241    65.3772   -17.1264   point-like       nan       nan
   08:00:27.24   +06:22:45.55    0.0260    0.0053   0.0065   214.8362   135.3804   -17.2200    0.0115    0.0018   0.0018   101.3277    76.7304   -13.4358   point-like       nan       nan
   08:02:10.58   +00:05:18.67       nan       nan      nan        nan        nan        nan    0.0115    0.0012   0.0014   102.1850    67.1364   -15.4422   point-like       nan       nan
   07:41:45.84   +03:26:26.47       nan       nan      nan        nan        nan        nan    0.0115    0.0012   0.0022   134.1450    58.7565   -14.8674   point-like       nan       nan
   08:05:41.93   +03:42:37.83       nan       nan      nan        nan        nan        nan    0.0115    0.0015   0.0016   105.8579    67.3888   -15.5443   point-like       nan       nan
   07:57:31.89   +00:03:04.30       nan       nan      nan        nan        nan        nan    0.0115    0.0013   0.0014   105.7784    61.3888   -15.0982   point-like       nan       nan
   08:16:26.01   +04:44:20.97       nan       nan      nan        nan        nan        nan    0.0115    0.0021   0.0018   149.7809    59.7291   -15.3633   point-like       nan       nan
   07:58:33.47   +02:14:21.96       nan       nan      nan        nan        nan        nan    0.0115    0.0013   0.0016    99.9090    64.2322   -15.4107   point-like       nan       nan
   07:41:34.64   +07:00:19.87       nan       nan      nan        nan        nan        nan    0.0115    0.0024   0.0020   135.4327    69.8761   -15.7209   extended         nan       nan
   08:00:16.91   +03:15:33.22       nan       nan      nan        nan        nan        nan    0.0114    0.0014   0.0014   122.7528    62.8495   -15.9156   point-like       nan       nan
   07:56:20.83   +04:18:45.43       nan       nan      nan        nan        nan        nan    0.0114    0.0015   0.0017    98.3667    67.2880   -16.2452   point-like       nan       nan
   07:46:47.74   +02:55:20.03       nan       nan      nan        nan        nan        nan    0.0114    0.0016   0.0020   101.5253    60.3299   -14.9435   point-like       nan       nan
   08:08:29.82   +09:19:04.87    0.0634    0.0121   0.0072   269.6994   234.0325    73.7378    0.0114    0.0017   0.0021   101.4361    62.6826   -14.5478   point-like       nan       nan
   07:47:54.36   +04:42:11.85    0.0335    0.0069   0.0079   213.0567   146.3217   -17.1555    0.0114    0.0021   0.0019   110.5218    77.3944   -13.9310   point-like       nan       nan
   08:08:40.04   +09:18:44.51       nan       nan      nan        nan        nan        nan    0.0114    0.0022   0.0020    97.2443    84.8864   -14.1328   point-like       nan       nan
   07:45:49.11   +03:08:50.37       nan       nan      nan        nan        nan        nan    0.0114    0.0017   0.0021   100.5754    61.5455   -15.1827   point-like       nan       nan
   07:58:04.62   +04:59:25.59       nan       nan      nan        nan        nan        nan    0.0114    0.0014   0.0017   101.6304    62.8439   -14.9605   point-like       nan       nan
   08:12:35.12   +03:50:21.20       nan       nan      nan        nan        nan        nan    0.0113    0.0022   0.0018   118.8247    78.4858   -14.6449   point-like       nan       nan
   07:51:47.81   +04:01:03.17       nan       nan      nan        nan        nan        nan    0.0113    0.0016   0.0016   123.7971    62.8103   -15.9888   point-like       nan       nan
   08:04:40.03   +01:24:00.62       nan       nan      nan        nan        nan        nan    0.0113    0.0012   0.0014   105.2455    63.0293   -14.9707   point-like       nan       nan
   08:04:41.77   +07:37:02.49       nan       nan      nan        nan        nan        nan    0.0113    0.0017   0.0018   109.2359    65.8532   -15.5651   point-like       nan       nan
   07:51:21.29   +02:01:30.26    0.0551    0.0089   0.0074   241.6202   184.5074   -19.4404    0.0113    0.0012   0.0017    98.0947    58.7919   -15.4014   point-like       nan       nan
   08:17:34.96   +05:48:24.36       nan       nan      nan        nan        nan        nan    0.0113    0.0019   0.0019   127.3685    61.1456   -15.4911   extended         nan       nan
   08:11:08.73   +01:06:53.26       nan       nan      nan        nan        nan        nan    0.0113    0.0014   0.0015   106.4222    67.2249   -14.0769   point-like       nan       nan
   08:18:29.68   +05:52:21.37       nan       nan      nan        nan        nan        nan    0.0113    0.0017   0.0020   107.0783    59.0568   -15.5973   point-like       nan       nan
   07:41:10.93   +05:18:25.00    0.0506    0.0112   0.0088   232.8265   190.4755   -15.8562    0.0113    0.0020   0.0023   100.8087    64.9809   -15.2273   point-like       nan       nan
   08:00:56.63   +07:32:31.90       nan       nan      nan        nan        nan        nan    0.0113    0.0016   0.0018   114.6534    60.1242   -15.3522   point-like       nan       nan
   08:07:02.72   +04:54:02.66       nan       nan      nan        nan        nan        nan    0.0112    0.0014   0.0017   106.4733    60.1021   -15.2069   point-like       nan       nan
   07:53:50.74   +08:34:26.58       nan       nan      nan        nan        nan        nan    0.0112    0.0017   0.0018   105.8214    67.3598   -15.7800   point-like       nan       nan
   07:42:52.26   +04:02:34.09    0.0919    0.0180   0.0078   335.8748   239.2426    77.0913    0.0112    0.0024   0.0021   103.9770    82.8861   -16.5563   extended         nan       nan
   08:02:49.75   +05:03:14.53       nan       nan      nan        nan        nan        nan    0.0112    0.0019   0.0017   120.2754    70.7940   -15.2810   point-like       nan       nan
   07:54:05.48   +01:52:26.15       nan       nan      nan        nan        nan        nan    0.0112    0.0016   0.0018   100.1511    69.2270   -16.1862   point-like       nan       nan
   07:42:31.28   +04:01:24.47       nan       nan      nan        nan        nan        nan    0.0112    0.0017   0.0022   102.2486    59.5727   -15.6921   point-like       nan       nan
   07:57:32.75   +03:19:04.09       nan       nan      nan        nan        nan        nan    0.0112    0.0018   0.0017   117.0170    73.0197   -14.6946   point-like       nan       nan
   07:47:09.45   +06:23:01.17       nan       nan      nan        nan        nan        nan    0.0111    0.0015   0.0018   103.9270    59.0114   -15.6994   extended         nan       nan
   08:18:53.05   +04:21:40.78       nan       nan      nan        nan        nan        nan    0.0111    0.0019   0.0020   107.9077    70.1763   -15.1018   point-like       nan       nan
   07:46:39.32   +07:59:30.61       nan       nan      nan        nan        nan        nan    0.0111    0.0017   0.0020   111.9933    60.7149   -15.3291   point-like       nan       nan
   07:45:30.86   +07:55:49.13       nan       nan      nan        nan        nan        nan    0.0111    0.0023   0.0019   117.7783    76.5067   -15.3324   point-like       nan       nan
   07:58:56.95   +05:21:10.13       nan       nan      nan        nan        nan        nan    0.0111    0.0016   0.0019   104.8333    62.3371   -14.9769   point-like       nan       nan
   08:10:56.34   +03:06:48.78       nan       nan      nan        nan        nan        nan    0.0111    0.0015   0.0016   108.1738    66.6543   -15.3481   point-like       nan       nan
   07:56:06.04   +04:56:51.24       nan       nan      nan        nan        nan        nan    0.0111    0.0016   0.0017    99.3862    76.4732   -14.5127   point-like       nan       nan
   07:50:05.46   +08:44:26.67       nan       nan      nan        nan        nan        nan    0.0111    0.0004   0.0020   127.9596    64.8442   -16.7333   extended         nan       nan
   07:40:42.02   +05:34:38.90       nan       nan      nan        nan        nan        nan    0.0111    0.0019   0.0023   105.7755    59.6606   -15.4332   point-like       nan       nan
   08:07:39.91   +00:47:20.76       nan       nan      nan        nan        nan        nan    0.0111    0.0011   0.0013   104.8315    63.5911   -15.7783   point-like       nan       nan
   07:45:33.16   +05:20:21.32       nan       nan      nan        nan        nan        nan    0.0110    0.0021   0.0019   119.4672    73.4469   -16.3123   point-like       nan       nan
   07:47:42.20   +03:57:40.72       nan       nan      nan        nan        nan        nan    0.0110    0.0018   0.0019   117.0261    62.7651   -15.2448   point-like       nan       nan
   07:55:16.60   +07:26:02.28    0.0650    0.0074   0.0073   247.3708   148.4683   -17.7719    0.0110    0.0025   0.0018   149.2983    69.9619   -14.0393   point-like       nan       nan
   07:54:57.31   +04:35:02.20       nan       nan      nan        nan        nan        nan    0.0110    0.0020   0.0017   140.6752    65.1114   -16.5515   extended         nan       nan
   08:15:31.99   +06:13:21.11       nan       nan      nan        nan        nan        nan    0.0110    0.0019   0.0019   112.1009    68.2167   -14.7657   point-like       nan       nan
   08:03:21.31   +04:46:54.77       nan       nan      nan        nan        nan        nan    0.0110    0.0016   0.0017   106.7253    67.5014   -15.4337   point-like       nan       nan
   07:50:06.05   +03:28:45.39    0.0315    0.0068   0.0073   241.3035   136.2970   -16.8595    0.0110    0.0016   0.0017   120.8217    60.9882   -15.1957   point-like       nan       nan
   07:54:49.14   +01:22:55.78       nan       nan      nan        nan        nan        nan    0.0110    0.0014   0.0017   105.2065    62.0723   -14.8994   point-like       nan       nan
   08:10:43.54   +01:54:01.09       nan       nan      nan        nan        nan        nan    0.0110    0.0014   0.0015   105.8342    64.8235   -15.1422   point-like       nan       nan
   07:55:29.95   +06:06:29.36       nan       nan      nan        nan        nan        nan    0.0110    0.0016   0.0016   106.3475    75.7820   -13.6304   extended         nan       nan
   07:49:24.70   +02:46:37.28       nan       nan      nan        nan        nan        nan    0.0110    0.0016   0.0018   113.8464    58.7484   -15.4666   extended         nan       nan
   07:53:52.72   +02:05:56.83       nan       nan      nan        nan        nan        nan    0.0110    0.0016   0.0017   106.6561    64.4053   -15.6482   extended         nan       nan
   08:06:48.66   +05:45:24.05       nan       nan      nan        nan        nan        nan    0.0110    0.0018   0.0017   106.3444    73.7901   -15.8525   point-like       nan       nan
   07:59:10.87   +08:45:44.13       nan       nan      nan        nan        nan        nan    0.0110    0.0017   0.0019   108.7051    62.8756   -14.9713   point-like       nan       nan
   08:00:06.15   +09:49:12.00       nan       nan      nan        nan        nan        nan    0.0109    0.0016   0.0020   107.3147    68.9164   -14.9597   point-like       nan       nan
   08:10:21.88   +07:00:31.01    0.0374    0.0067   0.0066   235.0236   153.9394   -17.9224    0.0109    0.0014   0.0018    99.4214    61.9893   -16.2452   point-like       nan       nan
   08:04:00.53   +03:55:32.91       nan       nan      nan        nan        nan        nan    0.0108    0.0020   0.0016   127.1319    76.0938   -15.6022   point-like       nan       nan
   07:40:28.50   +05:25:53.80       nan       nan      nan        nan        nan        nan    0.0108    0.0019   0.0022    99.4172    66.8848   -15.6928   point-like       nan       nan
   07:47:38.98   +01:12:43.90       nan       nan      nan        nan        nan        nan    0.0108    0.0022   0.0019   149.0994    61.3357   -15.2345   point-like       nan       nan
   07:43:44.70   +02:39:53.80       nan       nan      nan        nan        nan        nan    0.0108    0.0020   0.0023   103.0940    63.4592   -14.8050   point-like       nan       nan
   08:00:58.35   +04:48:53.84       nan       nan      nan        nan        nan        nan    0.0108    0.0014   0.0016   109.2448    64.0863   -15.5630   point-like       nan       nan
   07:47:58.53   +02:35:35.61       nan       nan      nan        nan        nan        nan    0.0108    0.0016   0.0019   102.4659    64.4776   -16.0330   extended         nan       nan
   07:56:45.58   +04:40:30.04       nan       nan      nan        nan        nan        nan    0.0108    0.0015   0.0017   116.8836    60.8591   -14.9657   point-like       nan       nan
   07:40:45.99   +06:21:56.50       nan       nan      nan        nan        nan        nan    0.0108    0.0018   0.0022   105.7866    58.7657   -14.8382   point-like       nan       nan
   08:13:12.57   +05:42:03.83       nan       nan      nan        nan        nan        nan    0.0108    0.0013   0.0017    99.5884    60.7439   -14.2583   extended         nan       nan
   07:58:52.20   +01:53:46.55    0.0351    0.0078   0.0078   227.3554   154.5892   -18.0824    0.0108    0.0013   0.0015   109.1979    63.6231   -15.7915   point-like       nan       nan
   08:07:47.81   +01:28:19.90       nan       nan      nan        nan        nan        nan    0.0108    0.0014   0.0013   105.6783    73.5578   -15.9931   point-like       nan       nan
   07:53:58.37   +04:56:39.45       nan       nan      nan        nan        nan        nan    0.0108    0.0009   0.0017   113.4458    58.7777   -15.4189   point-like       nan       nan
   07:53:28.15   +03:58:02.34       nan       nan      nan        nan        nan        nan    0.0108    0.0016   0.0017   114.9420    63.0828   -15.2678   point-like       nan       nan
   07:57:23.47   +06:39:45.98    0.0413    0.0084   0.0070   229.4432   188.7588   -15.5255    0.0108    0.0017   0.0017   110.9673    69.5236   -14.9153   point-like       nan       nan
   08:15:20.07   +03:14:51.96       nan       nan      nan        nan        nan        nan    0.0108    0.0017   0.0018   107.0620    66.1325   -15.3525   point-like       nan       nan
   08:01:52.70   +07:05:25.22       nan       nan      nan        nan        nan        nan    0.0107    0.0024   0.0018   126.8924    79.3718   -15.4257   extended         nan       nan
   08:09:24.21   +04:32:33.48       nan       nan      nan        nan        nan        nan    0.0107    0.0015   0.0017   109.1735    62.7560   -15.8691   point-like       nan       nan
   07:45:44.31   +04:59:02.17       nan       nan      nan        nan        nan        nan    0.0107    0.0020   0.0019    96.7939    84.1804   -16.4802   point-like       nan       nan
   07:59:13.92   +04:05:15.86       nan       nan      nan        nan        nan        nan    0.0107    0.0014   0.0016   102.3421    68.1654   -15.2000   point-like       nan       nan
   07:53:18.29   +00:20:29.06       nan       nan      nan        nan        nan        nan    0.0106    0.0023   0.0016   112.7925    95.0435    74.8461   extended         nan       nan
   08:07:29.26   +02:15:10.04       nan       nan      nan        nan        nan        nan    0.0106    0.0016   0.0015   113.2316    73.8433   -14.8232   extended         nan       nan
   08:00:30.45   +07:09:53.75    0.0311    0.0060   0.0065   201.8163   165.6271   -18.4493    0.0106    0.0021   0.0017   110.4785    87.3155   -16.4019   point-like       nan       nan
   08:15:26.05   +03:59:49.22       nan       nan      nan        nan        nan        nan    0.0106    0.0014   0.0017    95.1692    65.6666   -16.0296   extended         nan       nan
   08:10:33.74   +02:09:51.56       nan       nan      nan        nan        nan        nan    0.0106    0.0015   0.0016   111.0992    67.1261   -15.2060   point-like       nan       nan
   08:10:34.10   +05:11:13.90    0.0561    0.0109   0.0075   267.3779   197.6281   -16.9448    0.0106    0.0017   0.0017   125.8698    61.9646   -15.0231   point-like       nan       nan
   07:57:20.48   +09:08:16.80       nan       nan      nan        nan        nan        nan    0.0106    0.0020   0.0020   129.0419    61.3977   -15.3183   point-like       nan       nan
   08:11:29.31   +03:36:52.81       nan       nan      nan        nan        nan        nan    0.0106    0.0008   0.0018    97.5409    64.9323   -15.7516   point-like       nan       nan
   08:00:08.52   +01:43:07.02    0.0445    0.0069   0.0070   257.2734   140.8562   -17.7093    0.0106    0.0013   0.0014   100.2357    71.8820   -15.5159   point-like       nan       nan
   08:13:31.07   +07:20:29.96       nan       nan      nan        nan        nan        nan    0.0106    0.0020   0.0021   120.7632    61.4462   -15.0575   point-like       nan       nan
   07:56:16.36   +03:26:16.75       nan       nan      nan        nan        nan        nan    0.0106    0.0016   0.0017   105.2016    69.8097   -14.8826   point-like       nan       nan
   08:06:53.86   +06:45:05.23       nan       nan      nan        nan        nan        nan    0.0106    0.0016   0.0018   109.8117    62.7497   -14.7554   point-like       nan       nan
   08:10:34.71   +06:03:45.94    0.0452    0.0060   0.0065   212.7169   157.2677   -19.0633    0.0106    0.0016   0.0017   108.4003    72.1551   -15.7999   point-like       nan       nan
   08:13:34.24   +01:38:22.54       nan       nan      nan        nan        nan        nan    0.0105    0.0014   0.0016    97.2528    67.4743   -15.1657   point-like       nan       nan
   08:05:49.53   +01:27:15.68       nan       nan      nan        nan        nan        nan    0.0105    0.0012   0.0013   102.8756    66.2774   -13.8020   point-like       nan       nan
   07:57:27.87   +08:01:24.87       nan       nan      nan        nan        nan        nan    0.0105    0.0021   0.0018   115.8034    75.4027   -14.6428   point-like       nan       nan
   07:57:25.93   +03:53:00.74       nan       nan      nan        nan        nan        nan    0.0105    0.0012   0.0016    99.0201    60.8024   -15.4970   point-like       nan       nan
   08:10:20.42   +07:56:19.01       nan       nan      nan        nan        nan        nan    0.0105    0.0018   0.0020   112.8246    60.1577   -15.3299   point-like       nan       nan
   08:16:42.55   +06:01:09.98       nan       nan      nan        nan        nan        nan    0.0105    0.0019   0.0020   100.5549    74.6221   -16.5997   point-like       nan       nan
   08:00:51.84   +06:48:53.18       nan       nan      nan        nan        nan        nan    0.0104    0.0018   0.0017   118.8443    67.7107   -14.1739   extended         nan       nan
   07:43:07.51   +04:50:22.55    0.0372    0.0001   0.0088   206.4521   145.3925   -16.6504    0.0104    0.0021   0.0022    95.4984    75.1475   -13.6630   point-like       nan       nan
   07:58:58.80   +00:43:18.60       nan       nan      nan        nan        nan        nan    0.0104    0.0013   0.0014   100.6717    70.3095   -14.2185   point-like       nan       nan
   07:50:28.05   +07:46:05.45       nan       nan      nan        nan        nan        nan    0.0104    0.0019   0.0018   116.9147    70.4616   -15.3953   extended         nan       nan
   07:51:44.44   +01:08:52.97    0.0583    0.0090   0.0067   250.6584   195.9972    74.1067    0.0104    0.0017   0.0016    95.4689    85.3905    76.3411   point-like       nan       nan
   07:51:01.82   +00:49:49.57       nan       nan      nan        nan        nan        nan    0.0104    0.0016   0.0017   108.8327    66.0414   -15.2141   extended         nan       nan
   07:45:26.38   +06:52:09.13       nan       nan      nan        nan        nan        nan    0.0104    0.0015   0.0019   102.5777    59.8222   -15.3811   point-like       nan       nan
   07:42:07.87   +05:06:53.88       nan       nan      nan        nan        nan        nan    0.0104    0.0024   0.0024   112.2084    66.3962   -15.6362   point-like       nan       nan
   08:06:32.89   +04:58:31.23       nan       nan      nan        nan        nan        nan    0.0104    0.0014   0.0016    95.5174    67.9371   -15.5486   point-like       nan       nan
   07:50:14.91   +07:38:24.22    0.0595    0.0076   0.0080   239.7089   143.7827   -17.8041    0.0104    0.0018   0.0018   107.6133    70.3154   -15.6199   point-like       nan       nan
   07:48:59.51   +03:41:23.89       nan       nan      nan        nan        nan        nan    0.0104    0.0015   0.0018   110.5746    58.7750   -15.6529   extended         nan       nan
   07:51:38.33   +01:33:08.03       nan       nan      nan        nan        nan        nan    0.0104    0.0011   0.0016   100.7968    62.4830   -15.6133   extended         nan       nan
   08:05:29.80   +03:08:03.13       nan       nan      nan        nan        nan        nan    0.0104    0.0016   0.0015   135.9160    62.4430   -15.4882   point-like       nan       nan
   08:13:50.27   +06:15:18.13       nan       nan      nan        nan        nan        nan    0.0104    0.0014   0.0020    96.3593    58.7539   -15.3462   point-like       nan       nan
   07:54:14.90   +00:43:00.11       nan       nan      nan        nan        nan        nan    0.0104    0.0013   0.0016    96.6966    63.9176   -14.9417   point-like       nan       nan
   08:02:01.15   +04:38:13.81       nan       nan      nan        nan        nan        nan    0.0103    0.0016   0.0016   104.8518    72.9491   -14.2469   point-like       nan       nan
   08:00:13.99   +06:59:46.64       nan       nan      nan        nan        nan        nan    0.0103    0.0017   0.0017   103.3643    73.9047   -14.8809   point-like       nan       nan
   07:52:33.00   +03:14:41.49       nan       nan      nan        nan        nan        nan    0.0103    0.0013   0.0017   100.1981    58.7472   -14.7389   point-like       nan       nan
   07:57:11.05   +00:08:55.70       nan       nan      nan        nan        nan        nan    0.0103    0.0012   0.0015   104.3311    62.2571   -14.7692   point-like       nan       nan
   07:56:45.21   +08:14:33.00       nan       nan      nan        nan        nan        nan    0.0103    0.0021   0.0017   125.7772    73.1184   -15.9193   point-like       nan       nan
   07:55:19.58   +04:55:49.59       nan       nan      nan        nan        nan        nan    0.0103    0.0015   0.0017   114.5830    58.7469   -15.1576   extended         nan       nan
   07:55:57.31   +01:26:34.25       nan       nan      nan        nan        nan        nan    0.0103    0.0013   0.0016    97.2090    62.5331   -15.0346   point-like       nan       nan
   07:52:34.64   +01:40:16.18       nan       nan      nan        nan        nan        nan    0.0103    0.0014   0.0016   103.3738    63.8781   -16.0922   point-like       nan       nan
   07:52:16.23   +00:54:01.10    0.0499    0.0072   0.0067   235.0396   168.5596   -18.0161    0.0103    0.0015   0.0017   102.0889    66.4514   -15.7344   point-like       nan       nan
   08:13:42.22   +07:05:55.28       nan       nan      nan        nan        nan        nan    0.0103    0.0017   0.0020   107.9713    61.5683   -15.2606   point-like       nan       nan
   07:59:47.25   +00:49:55.69       nan       nan      nan        nan        nan        nan    0.0103    0.0010   0.0014   112.7165    62.4439   -15.1578   point-like       nan       nan
   07:43:11.40   +07:02:34.49       nan       nan      nan        nan        nan        nan    0.0103    0.0015   0.0019    97.8088    61.5503   -15.5294   point-like       nan       nan
   08:15:34.08   +05:24:19.77       nan       nan      nan        nan        nan        nan    0.0103    0.0015   0.0017   102.4019    65.4939   -14.1977   extended         nan       nan
   08:05:44.68   +07:25:07.91       nan       nan      nan        nan        nan        nan    0.0103    0.0016   0.0018    96.1795    70.5807   -15.5715   point-like       nan       nan
   07:52:28.09   +07:40:51.93    0.0400    0.0091   0.0077   223.9662   186.2472   -20.2250    0.0103    0.0022   0.0018   115.0422    79.2920   -14.1697   point-like       nan       nan
   07:58:13.04   +00:53:21.68       nan       nan      nan        nan        nan        nan    0.0103    0.0013   0.0015   109.0059    64.7178   -14.6476   extended         nan       nan
   07:48:53.41   +09:08:22.87       nan       nan      nan        nan        nan        nan    0.0102    0.0017   0.0020   109.3157    58.8944   -15.6049   point-like       nan       nan
   08:16:21.39   +06:11:35.78       nan       nan      nan        nan        nan        nan    0.0102    0.0018   0.0020   108.4982    63.2528   -15.0915   point-like       nan       nan
   07:56:18.05   +08:14:25.35       nan       nan      nan        nan        nan        nan    0.0102    0.0015   0.0017   112.5689    58.7534   -15.0426   point-like       nan       nan
   08:10:14.01   +03:05:25.14       nan       nan      nan        nan        nan        nan    0.0102    0.0014   0.0016   110.2194    63.5972   -16.4384   point-like       nan       nan
   08:01:09.23   +04:15:49.51       nan       nan      nan        nan        nan        nan    0.0102    0.0011   0.0015   101.6078    59.1238   -15.3390   point-like       nan       nan
   07:45:01.02   +06:34:59.04       nan       nan      nan        nan        nan        nan    0.0102    0.0016   0.0020   105.0678    58.7469   -15.1328   point-like       nan       nan
   08:06:17.81   +01:29:16.26       nan       nan      nan        nan        nan        nan    0.0102    0.0011   0.0013   103.1082    64.1030   -15.1862   point-like       nan       nan
   07:59:35.56   +04:08:12.49       nan       nan      nan        nan        nan        nan    0.0102    0.0016   0.0015   100.0666    81.9216   -17.3242   point-like       nan       nan
   08:08:18.53   +01:30:28.04       nan       nan      nan        nan        nan        nan    0.0102    0.0015   0.0014   126.6145    68.8668   -15.9835   point-like       nan       nan
   07:41:05.83   +03:36:51.71       nan       nan      nan        nan        nan        nan    0.0102    0.0021   0.0023   112.8739    61.0695   -15.3282   extended         nan       nan
   08:08:23.48   +08:44:58.69       nan       nan      nan        nan        nan        nan    0.0102    0.0018   0.0022   111.3534    58.7564   -14.7881   point-like       nan       nan
   08:03:54.37   +02:35:00.36       nan       nan      nan        nan        nan        nan    0.0102    0.0012   0.0015   103.1032    58.7473   -15.0410   point-like       nan       nan
   07:52:56.13   +01:41:24.83       nan       nan      nan        nan        nan        nan    0.0101    0.0016   0.0017   103.7260    70.9952   -15.2587   point-like       nan       nan
   07:56:12.46   +01:53:37.80       nan       nan      nan        nan        nan        nan    0.0101    0.0015   0.0017   105.4549    64.7230   -14.9826   extended         nan       nan
   08:03:56.96   +04:28:04.91       nan       nan      nan        nan        nan        nan    0.0101    0.0016   0.0017   128.6190    58.7472   -15.0649   point-like       nan       nan
   08:09:08.04   +01:12:20.88       nan       nan      nan        nan        nan        nan    0.0101    0.0013   0.0014    96.8271    74.9453   -14.0805   point-like       nan       nan
   07:46:48.19   +07:42:27.51       nan       nan      nan        nan        nan        nan    0.0101    0.0019   0.0021   102.1234    69.7910   -16.0407   point-like       nan       nan
   08:02:57.14   +02:15:01.04       nan       nan      nan        nan        nan        nan    0.0101    0.0011   0.0014    96.9386    65.9283   -15.3838   point-like       nan       nan
   08:05:44.13   +04:36:57.05       nan       nan      nan        nan        nan        nan    0.0101    0.0016   0.0017   102.1272    72.3455   -14.3711   extended         nan       nan
   07:53:12.85   +05:17:41.41       nan       nan      nan        nan        nan        nan    0.0101    0.0018   0.0017   119.8172    68.3769   -14.5114   point-like       nan       nan
   07:55:59.99   +06:37:44.74       nan       nan      nan        nan        nan        nan    0.0101    0.0016   0.0018   111.2721    63.9241   -15.4990   point-like       nan       nan
   07:48:17.36   +08:20:40.88       nan       nan      nan        nan        nan        nan    0.0101    0.0018   0.0020   108.0767    62.9130   -14.1261   point-like       nan       nan
   07:57:11.23   +09:26:32.19    0.0429    0.0071   0.0077   203.2164   165.5357   -16.1436    0.0100    0.0017   0.0020    97.0384    65.0364   -16.1032   point-like       nan       nan
   08:11:14.98   +03:58:56.19       nan       nan      nan        nan        nan        nan    0.0100    0.0022   0.0018   109.0170    85.8633   -14.9715   extended         nan       nan
   07:51:15.16   +04:32:00.08       nan       nan      nan        nan        nan        nan    0.0100    0.0017   0.0018   125.8833    60.8713   -15.9162   extended         nan       nan
   08:12:39.44   +05:20:47.39       nan       nan      nan        nan        nan        nan    0.0100    0.0018   0.0016   145.5968    58.7754   -14.7634   point-like       nan       nan
   08:09:58.53   +08:56:27.17       nan       nan      nan        nan        nan        nan    0.0100    0.0015   0.0020   101.0721    58.7768   -14.9072   point-like       nan       nan
   08:03:39.14   +03:18:10.07       nan       nan      nan        nan        nan        nan    0.0100    0.0012   0.0015   103.1030    60.2411   -15.5519   point-like       nan       nan
   07:53:05.44   +06:57:47.49       nan       nan      nan        nan        nan        nan    0.0099    0.0019   0.0018   117.0441    68.7819   -15.1501   point-like       nan       nan
   07:53:07.90   +07:03:08.50       nan       nan      nan        nan        nan        nan    0.0099    0.0016   0.0018   108.4944    63.0879   -15.2544   point-like       nan       nan
   07:45:21.56   +07:19:55.03       nan       nan      nan        nan        nan        nan    0.0099    0.0019   0.0020   102.2230    71.6256   -15.2893   point-like       nan       nan
   07:55:03.85   +02:46:09.90       nan       nan      nan        nan        nan        nan    0.0099    0.0010   0.0017   100.0991    62.5388   -14.6467   point-like       nan       nan
   07:50:04.52   +07:47:12.35       nan       nan      nan        nan        nan        nan    0.0099    0.0016   0.0018   114.0176    59.7204   -15.1417   extended         nan       nan
   08:16:11.53   +07:32:45.94       nan       nan      nan        nan        nan        nan    0.0099    0.0020   0.0021   121.5064    58.7468   -15.1261   point-like       nan       nan
   07:47:35.77   +07:20:33.40       nan       nan      nan        nan        nan        nan    0.0099    0.0018   0.0019    99.8649    69.2358   -14.0655   point-like       nan       nan
   08:10:47.79   +02:55:08.04       nan       nan      nan        nan        nan        nan    0.0099    0.0014   0.0016    95.5057    68.6947   -15.0283   point-like       nan       nan
   07:54:43.95   +01:18:24.67       nan       nan      nan        nan        nan        nan    0.0099    0.0015   0.0017   115.1014    59.7117   -15.6589   point-like       nan       nan
   08:14:35.63   +02:53:45.60       nan       nan      nan        nan        nan        nan    0.0099    0.0014   0.0018    99.2763    61.3957   -15.4995   point-like       nan       nan
   08:09:27.19   +01:28:35.61       nan       nan      nan        nan        nan        nan    0.0099    0.0012   0.0014   106.6508    63.2971   -15.8821   point-like       nan       nan
   08:09:46.07   +06:30:17.09       nan       nan      nan        nan        nan        nan    0.0099    0.0013   0.0017   102.3479    59.7536   -15.8271   point-like       nan       nan
   07:58:20.95   +02:45:02.91       nan       nan      nan        nan        nan        nan    0.0098    0.0013   0.0016   101.7658    61.2209   -15.5137   point-like       nan       nan
   07:55:59.02   +09:36:12.65       nan       nan      nan        nan        nan        nan    0.0098    0.0018   0.0020   107.3063    63.8404   -15.3023   point-like       nan       nan
   07:59:11.94   +05:16:01.57       nan       nan      nan        nan        nan        nan    0.0098    0.0016   0.0019   104.1422    64.7326   -15.3317   extended         nan       nan
   07:52:07.71   +00:46:10.75       nan       nan      nan        nan        nan        nan    0.0098    0.0015   0.0017    99.4590    70.0751   -14.4025   point-like       nan       nan
   07:50:18.10   +07:17:34.86       nan       nan      nan        nan        nan        nan    0.0098    0.0015   0.0018   106.2794    60.5875   -14.3783   point-like       nan       nan
   08:03:44.60   +05:59:36.52    0.0240    0.0050   0.0062   217.8303   133.1364   -18.0460    0.0098    0.0014   0.0018    98.9297    61.7285   -15.1089   point-like       nan       nan
   08:15:11.77   +04:22:56.54       nan       nan      nan        nan        nan        nan    0.0098    0.0014   0.0018   101.9461    58.7879   -15.5002   point-like       nan       nan
   07:58:07.35   +04:45:23.59       nan       nan      nan        nan        nan        nan    0.0098    0.0014   0.0017   109.4404    58.7571   -15.4075   point-like       nan       nan
   07:54:30.82   +06:40:21.97       nan       nan      nan        nan        nan        nan    0.0098    0.0015   0.0018    94.9867    67.1507   -16.1331   point-like       nan       nan
   07:59:25.78   +05:34:40.13       nan       nan      nan        nan        nan        nan    0.0098    0.0017   0.0017   122.6650    60.3203   -15.4466   point-like       nan       nan
   07:40:57.95   +06:28:55.90       nan       nan      nan        nan        nan        nan    0.0098    0.0021   0.0021   126.1222    58.7470   -15.1153   point-like       nan       nan
   08:17:39.42   +03:45:08.64       nan       nan      nan        nan        nan        nan    0.0098    0.0017   0.0019   108.8342    64.7896   -15.4400   point-like       nan       nan
   08:02:03.20   +00:26:00.50       nan       nan      nan        nan        nan        nan    0.0098    0.0013   0.0014   101.8112    73.1745   -15.5774   point-like       nan       nan
   07:57:38.71   +00:19:52.79       nan       nan      nan        nan        nan        nan    0.0098    0.0012   0.0015    98.5508    64.4198   -14.2495   point-like       nan       nan
   07:51:01.09   +09:03:03.76       nan       nan      nan        nan        nan        nan    0.0098    0.0015   0.0020   101.9119    59.6853   -14.9522   point-like       nan       nan
   08:15:23.76   +07:14:13.43       nan       nan      nan        nan        nan        nan    0.0098    0.0016   0.0021    95.1696    62.1016   -15.0390   extended         nan       nan
   07:43:54.35   +05:14:31.68       nan       nan      nan        nan        nan        nan    0.0098    0.0022   0.0022   112.6041    67.7793   -15.7838   point-like       nan       nan
   08:00:53.82   +02:44:40.35       nan       nan      nan        nan        nan        nan    0.0098    0.0012   0.0014    97.4051    65.2913   -16.0553   point-like       nan       nan
   07:43:45.10   +03:18:39.82       nan       nan      nan        nan        nan        nan    0.0097    0.0018   0.0021    99.5741    67.5293   -15.9463   point-like       nan       nan
   07:55:54.45   +00:26:41.49       nan       nan      nan        nan        nan        nan    0.0097    0.0012   0.0016    96.7455    62.8573   -15.8290   point-like       nan       nan
   07:56:46.16   +06:26:41.57       nan       nan      nan        nan        nan        nan    0.0097    0.0017   0.0017   115.3444    65.5918   -15.3806   point-like       nan       nan
   07:57:31.06   +03:17:03.00       nan       nan      nan        nan        nan        nan    0.0097    0.0021   0.0017   111.6833    86.7576   -14.1042   point-like       nan       nan
   08:06:55.86   +00:23:24.16       nan       nan      nan        nan        nan        nan    0.0097    0.0012   0.0013   111.4814    61.9019   -14.4909   point-like       nan       nan
   07:42:47.08   +04:05:14.34       nan       nan      nan        nan        nan        nan    0.0097    0.0018   0.0021    93.3141    69.3594   -15.9384   point-like       nan       nan
   08:11:33.07   +04:07:07.28       nan       nan      nan        nan        nan        nan    0.0097    0.0017   0.0018   111.2475    63.2366   -15.2595   point-like       nan       nan
   07:48:46.53   +03:37:05.56       nan       nan      nan        nan        nan        nan    0.0097    0.0017   0.0018    93.8878    75.7005   -15.6341   point-like       nan       nan
   07:43:03.84   +04:01:44.36       nan       nan      nan        nan        nan        nan    0.0097    0.0020   0.0020   117.0892    63.9993   -15.9997   point-like       nan       nan
   07:58:57.89   +09:12:53.47       nan       nan      nan        nan        nan        nan    0.0097    0.0022   0.0020   106.6120    78.6727   -14.0548   point-like       nan       nan
   08:08:08.50   +04:54:32.88       nan       nan      nan        nan        nan        nan    0.0097    0.0016   0.0018   100.5728    69.0436   -16.5170   point-like       nan       nan
   07:49:56.74   +02:51:08.84       nan       nan      nan        nan        nan        nan    0.0097    0.0017   0.0018   117.7069    64.1321   -14.8227   point-like       nan       nan
   08:15:25.79   +05:23:07.66       nan       nan      nan        nan        nan        nan    0.0097    0.0015   0.0017   110.2622    59.0061   -14.9919   point-like       nan       nan
   07:50:37.66   +08:18:26.90       nan       nan      nan        nan        nan        nan    0.0097    0.0020   0.0019   115.3739    69.4783   -15.6159   point-like       nan       nan
   08:12:09.18   +07:23:10.29       nan       nan      nan        nan        nan        nan    0.0097    0.0021   0.0021   116.5270    66.1591   -15.3033   point-like       nan       nan
   07:51:41.82   +04:08:45.17       nan       nan      nan        nan        nan        nan    0.0096    0.0015   0.0017   104.8355    67.1768   -14.6063   point-like       nan       nan
   08:18:50.98   +05:30:14.04       nan       nan      nan        nan        nan        nan    0.0096    0.0019   0.0020   113.0078    62.6935   -15.3297   point-like       nan       nan
   08:06:49.26   +04:53:24.18       nan       nan      nan        nan        nan        nan    0.0096    0.0017   0.0017   103.1853    73.7625   -14.4698   extended         nan       nan
   07:59:20.03   +04:10:58.61       nan       nan      nan        nan        nan        nan    0.0096    0.0020   0.0016   140.7678    69.0354   -16.3437   extended         nan       nan
   07:50:20.17   +04:15:58.88       nan       nan      nan        nan        nan        nan    0.0096    0.0002   0.0018   147.6371    58.7495   -14.7461   point-like       nan       nan
   07:54:14.89   +03:15:54.14       nan       nan      nan        nan        nan        nan    0.0096    0.0014   0.0017   102.7185    62.6965   -15.5769   point-like       nan       nan
   07:56:33.14   +04:18:01.28       nan       nan      nan        nan        nan        nan    0.0096    0.0015   0.0017   101.9162    65.8271   -15.6408   point-like       nan       nan
   07:45:32.50   +03:42:58.42       nan       nan      nan        nan        nan        nan    0.0096    0.0020   0.0020   111.7765    67.3090   -15.5420   extended         nan       nan
   08:05:21.58   +04:20:08.41       nan       nan      nan        nan        nan        nan    0.0095    0.0013   0.0017   104.5055    58.7548   -15.2388   extended         nan       nan
   07:53:20.95   +02:30:54.31       nan       nan      nan        nan        nan        nan    0.0095    0.0017   0.0017   106.1493    71.3671   -14.6289   point-like       nan       nan
   08:06:04.37   +06:57:24.49       nan       nan      nan        nan        nan        nan    0.0095    0.0020   0.0018   129.5527    65.9111   -15.6155   point-like       nan       nan
   08:09:57.75   +00:54:10.19       nan       nan      nan        nan        nan        nan    0.0095    0.0014   0.0015   110.9907    65.3577   -14.9032   point-like       nan       nan
   08:11:45.47   +07:11:26.20       nan       nan      nan        nan        nan        nan    0.0095    0.0020   0.0020   127.3286    61.5564   -15.4176   point-like       nan       nan
   08:03:39.26   +06:44:38.42       nan       nan      nan        nan        nan        nan    0.0095    0.0002   0.0018   103.1861    58.7468   -14.9607   point-like       nan       nan
   07:52:45.11   +00:48:23.43       nan       nan      nan        nan        nan        nan    0.0095    0.0014   0.0017   102.4097    65.3032   -15.2147   point-like       nan       nan
   07:55:13.78   +08:58:35.86       nan       nan      nan        nan        nan        nan    0.0095    0.0017   0.0019   104.2390    64.8976   -14.2106   point-like       nan       nan
   07:51:19.38   +02:19:40.48       nan       nan      nan        nan        nan        nan    0.0095    0.0021   0.0017   129.5183    73.0560   -15.5556   point-like       nan       nan
   07:58:54.03   +04:27:35.11       nan       nan      nan        nan        nan        nan    0.0095    0.0017   0.0017   127.5026    63.2646   -15.6284   extended         nan       nan
   07:58:38.46   +06:51:54.56       nan       nan      nan        nan        nan        nan    0.0095    0.0021   0.0018   125.1187    72.5342   -15.6098   extended         nan       nan
   08:06:46.19   +08:15:04.10       nan       nan      nan        nan        nan        nan    0.0095    0.0019   0.0019   134.6570    58.7733   -15.3349   point-like       nan       nan
   08:04:33.28   +04:52:59.59       nan       nan      nan        nan        nan        nan    0.0095    0.0018   0.0017   117.8658    70.5533   -16.0139   point-like       nan       nan
   07:54:48.29   +03:03:44.04       nan       nan      nan        nan        nan        nan    0.0095    0.0014   0.0017   102.2974    63.9265   -15.5512   extended         nan       nan
   08:06:42.62   +06:42:16.30       nan       nan      nan        nan        nan        nan    0.0095    0.0020   0.0018   129.5574    65.7835   -15.1531   point-like       nan       nan
   07:51:32.05   +02:03:23.92       nan       nan      nan        nan        nan        nan    0.0095    0.0013   0.0017   101.6648    60.5260   -15.5964   point-like       nan       nan
   07:54:42.50   +07:16:51.79       nan       nan      nan        nan        nan        nan    0.0094    0.0015   0.0018   109.5989    58.7478   -15.3403   point-like       nan       nan
   07:50:56.57   +05:47:13.98       nan       nan      nan        nan        nan        nan    0.0094    0.0015   0.0016   116.0864    62.0233   -15.9420   extended         nan       nan
   07:54:29.00   +00:53:07.62       nan       nan      nan        nan        nan        nan    0.0094    0.0017   0.0017   103.8747    75.4115   -15.8889   extended         nan       nan
   07:42:28.29   +04:36:16.36       nan       nan      nan        nan        nan        nan    0.0094    0.0019   0.0022   115.4348    58.9077   -15.6436   point-like       nan       nan
   08:08:42.87   +03:54:59.34       nan       nan      nan        nan        nan        nan    0.0094    0.0014   0.0017   107.5081    58.7746   -15.4387   point-like       nan       nan
   08:02:11.67   +06:40:44.55       nan       nan      nan        nan        nan        nan    0.0094    0.0017   0.0017   120.0969    63.8119   -15.7083   point-like       nan       nan
   07:48:04.74   +05:43:21.85    0.0323    0.0063   0.0075   208.8907   145.2093   -18.5929    0.0094    0.0017   0.0018   102.8857    65.0072   -15.6907   point-like       nan       nan
   08:07:17.57   +02:08:46.74       nan       nan      nan        nan        nan        nan    0.0094    0.0015   0.0015   116.0147    68.7209   -14.5663   point-like       nan       nan
   07:50:21.05   +01:23:56.90       nan       nan      nan        nan        nan        nan    0.0094    0.0014   0.0016   101.8392    62.1480   -15.3755   point-like       nan       nan
   08:06:30.90   +04:28:26.35       nan       nan      nan        nan        nan        nan    0.0093    0.0013   0.0017    94.1281    63.6637   -16.4726   point-like       nan       nan
   07:55:36.82   +00:20:24.34       nan       nan      nan        nan        nan        nan    0.0093    0.0013   0.0016   105.5718    62.9449   -14.9966   point-like       nan       nan
   07:55:33.46   +06:50:23.96       nan       nan      nan        nan        nan        nan    0.0093    0.0016   0.0019   104.0183    61.7443   -16.2925   point-like       nan       nan
   08:11:48.69   +05:58:57.44       nan       nan      nan        nan        nan        nan    0.0093    0.0015   0.0017    95.9111    69.8589   -15.1233   point-like       nan       nan
   08:02:00.84   +07:19:22.82       nan       nan      nan        nan        nan        nan    0.0093    0.0016   0.0018   113.7285    58.7484   -14.9716   extended         nan       nan
   08:18:46.99   +05:59:06.62       nan       nan      nan        nan        nan        nan    0.0093    0.0017   0.0020   108.3669    58.7554   -16.4006   point-like       nan       nan
   07:43:45.99   +06:53:09.14       nan       nan      nan        nan        nan        nan    0.0093    0.0020   0.0020   120.6185    63.3325   -15.8755   extended         nan       nan
   07:54:35.12   +09:42:39.73       nan       nan      nan        nan        nan        nan    0.0093    0.0020   0.0021   110.7821    66.3980   -15.6044   point-like       nan       nan
   08:11:29.03   +03:27:59.75       nan       nan      nan        nan        nan        nan    0.0093    0.0015   0.0017    98.8265    68.7808   -14.8804   extended         nan       nan
   07:44:46.02   +03:48:13.54       nan       nan      nan        nan        nan        nan    0.0093    0.0016   0.0020   101.9798    60.4596   -14.9442   point-like       nan       nan
   08:17:03.17   +04:07:56.31       nan       nan      nan        nan        nan        nan    0.0093    0.0021   0.0019   116.0809    71.8350   -15.0345   point-like       nan       nan
   07:47:59.60   +05:43:58.47       nan       nan      nan        nan        nan        nan    0.0093    0.0017   0.0018    98.1845    68.1193   -15.3993   point-like       nan       nan
   08:17:03.61   +02:45:30.35    0.0735    0.0126   0.0098   305.7580   153.0872   -18.4133    0.0092    0.0014   0.0016   100.0749    66.1774   -16.2248   point-like       nan       nan
   08:15:29.26   +04:57:00.41       nan       nan      nan        nan        nan        nan    0.0092    0.0015   0.0018   100.5346    64.7631   -15.4502   point-like       nan       nan
   07:56:49.32   +08:55:25.76       nan       nan      nan        nan        nan        nan    0.0092    0.0019   0.0019   112.7500    65.4061   -15.7998   point-like       nan       nan
   07:48:56.25   +03:12:27.28       nan       nan      nan        nan        nan        nan    0.0092    0.0009   0.0018   107.1720    58.9929   -14.6931   point-like       nan       nan
   07:52:57.41   +05:21:56.99       nan       nan      nan        nan        nan        nan    0.0092    0.0015   0.0017   112.6865    62.3120   -14.8197   point-like       nan       nan
   07:56:17.41   +07:48:03.60       nan       nan      nan        nan        nan        nan    0.0092    0.0015   0.0018   103.4182    63.5704   -15.5873   extended         nan       nan
   07:59:33.27   +00:40:34.54       nan       nan      nan        nan        nan        nan    0.0092    0.0022   0.0014   119.2697    95.0948    71.2791   point-like       nan       nan
   08:18:03.46   +06:26:42.20       nan       nan      nan        nan        nan        nan    0.0092    0.0016   0.0021   100.0138    58.7487   -15.1691   point-like       nan       nan
   07:51:14.32   +02:53:39.19       nan       nan      nan        nan        nan        nan    0.0092    0.0013   0.0017    93.0323    60.4849   -16.3988   point-like       nan       nan
   08:01:39.70   +01:11:50.11       nan       nan      nan        nan        nan        nan    0.0092    0.0009   0.0013   104.6098    62.6324   -16.0081   point-like       nan       nan
   07:55:48.37   +01:20:36.25       nan       nan      nan        nan        nan        nan    0.0092    0.0016   0.0016   108.1674    69.0863   -15.4573   point-like       nan       nan
   08:02:05.85   +05:43:28.46       nan       nan      nan        nan        nan        nan    0.0092    0.0020   0.0017   125.6435    73.0562   -14.7040   point-like       nan       nan
   08:19:36.53   +05:36:45.90       nan       nan      nan        nan        nan        nan    0.0092    0.0017   0.0021    95.2611    64.8687   -14.7153   point-like       nan       nan
   07:41:09.57   +06:33:16.91       nan       nan      nan        nan        nan        nan    0.0092    0.0016   0.0021   102.0424    58.7469   -15.1458   point-like       nan       nan
   07:42:12.65   +07:15:36.03       nan       nan      nan        nan        nan        nan    0.0092    0.0016   0.0019    99.9638    64.7897   -13.8754   point-like       nan       nan
   07:50:40.86   +03:51:06.49       nan       nan      nan        nan        nan        nan    0.0092    0.0016   0.0017   114.9896    64.2040   -14.6163   point-like       nan       nan
   08:17:24.24   +05:57:51.32       nan       nan      nan        nan        nan        nan    0.0092    0.0020   0.0020   123.2759    63.7478   -15.6900   point-like       nan       nan
   08:06:53.38   +02:43:12.51    0.0380    0.0065   0.0081   237.0522   134.6836   -16.5945    0.0092    0.0018   0.0015   100.8215    94.5492   -16.8851   point-like       nan       nan
   07:58:36.14   +04:55:16.42       nan       nan      nan        nan        nan        nan    0.0091    0.0016   0.0017   118.3193    63.4537   -15.7261   point-like       nan       nan
   07:43:35.36   +02:56:10.77       nan       nan      nan        nan        nan        nan    0.0091    0.0018   0.0022   102.7934    60.9005   -14.9973   extended         nan       nan
   08:16:32.43   +04:21:58.78       nan       nan      nan        nan        nan        nan    0.0091    0.0014   0.0018    99.5476    59.1392   -14.9654   point-like       nan       nan
   07:56:55.79   +04:33:03.93       nan       nan      nan        nan        nan        nan    0.0091    0.0015   0.0017    98.2580    69.2257   -15.9504   point-like       nan       nan
   08:14:27.77   +06:28:50.49       nan       nan      nan        nan        nan        nan    0.0091    0.0020   0.0020   100.5404    76.4292   -14.9105   point-like       nan       nan
   08:06:04.84   +02:17:13.40       nan       nan      nan        nan        nan        nan    0.0091    0.0014   0.0015   119.2382    59.7669   -14.6655   point-like       nan       nan
   08:19:39.57   +04:13:26.72       nan       nan      nan        nan        nan        nan    0.0091    0.0016   0.0020   101.9042    60.2745   -16.1669   extended         nan       nan
   08:13:14.10   +08:02:09.02       nan       nan      nan        nan        nan        nan    0.0091    0.0017   0.0021   106.9110    58.7470   -15.1494   point-like       nan       nan
   07:53:12.29   +04:35:39.14    0.0374    0.0074   0.0079   229.4916   145.7132   -17.7188    0.0091    0.0047   0.0017   109.5140    66.6398   -15.5454   point-like       nan       nan
   07:54:39.67   +04:09:26.87       nan       nan      nan        nan        nan        nan    0.0091    0.0019   0.0017   109.0577    76.9739   -15.2296   point-like       nan       nan
   07:46:03.32   +05:37:07.43       nan       nan      nan        nan        nan        nan    0.0091    0.0015   0.0018   108.0139    58.7492   -15.2908   point-like       nan       nan
   08:16:55.75   +03:56:03.96       nan       nan      nan        nan        nan        nan    0.0090    0.0007   0.0018   101.5251    70.8006   -15.9736   point-like       nan       nan
   08:07:17.85   +08:04:13.32       nan       nan      nan        nan        nan        nan    0.0090    0.0016   0.0019   104.9656    61.2114   -15.5031   extended         nan       nan
   08:03:41.43   +09:14:58.31       nan       nan      nan        nan        nan        nan    0.0090    0.0019   0.0022   112.9793    58.9421   -14.9763   point-like       nan       nan
   08:03:13.40   +06:25:39.52       nan       nan      nan        nan        nan        nan    0.0090    0.0014   0.0017    95.6364    67.7784   -15.8806   point-like       nan       nan
   07:55:01.49   +03:22:12.87       nan       nan      nan        nan        nan        nan    0.0090    0.0015   0.0017   113.5494    60.4494   -16.0068   point-like       nan       nan
   07:58:52.88   +05:51:08.38       nan       nan      nan        nan        nan        nan    0.0090    0.0009   0.0016   100.8277    61.8045   -16.3137   point-like       nan       nan
   08:04:18.47   +06:10:39.82    0.0289    0.0014   0.0061   236.4566   143.4897   -19.1912    0.0090    0.0014   0.0018    93.0050    63.2196   -15.1039   point-like       nan       nan
   08:04:24.29   +06:54:49.66       nan       nan      nan        nan        nan        nan    0.0090    0.0019   0.0019   110.2665    68.4127   -13.9767   extended         nan       nan
   07:54:47.65   +01:15:57.95       nan       nan      nan        nan        nan        nan    0.0090    0.0013   0.0017   101.5138    61.1881   -15.1559   point-like       nan       nan
   08:00:30.17   +04:34:45.71       nan       nan      nan        nan        nan        nan    0.0090    0.0016   0.0016   112.1890    68.1099   -15.7656   point-like       nan       nan
   08:05:33.06   +04:06:18.95    0.1060    0.0106   0.0086   352.7725   259.1133    70.5876    0.0090    0.0015   0.0016   125.3364    59.1707   -15.7243   point-like       nan       nan
   08:01:58.88   +00:53:26.75       nan       nan      nan        nan        nan        nan    0.0090    0.0013   0.0014   111.6268    64.5394   -14.9155   point-like       nan       nan
   07:52:24.73   +03:14:33.27       nan       nan      nan        nan        nan        nan    0.0090    0.0014   0.0017   107.0291    59.9411   -15.4468   extended         nan       nan
   08:06:08.59   +03:12:29.97       nan       nan      nan        nan        nan        nan    0.0090    0.0019   0.0015   135.4583    70.5178   -14.6749   point-like       nan       nan
   08:16:10.96   +04:26:20.24       nan       nan      nan        nan        nan        nan    0.0089    0.0014   0.0018    91.9997    65.5203   -15.6127   point-like       nan       nan
   07:56:11.31   +00:30:56.20       nan       nan      nan        nan        nan        nan    0.0089    0.0013   0.0016    96.2426    67.7572   -16.3211   point-like       nan       nan
   07:57:29.30   +04:32:11.48       nan       nan      nan        nan        nan        nan    0.0089    0.0015   0.0017   106.5945    65.3073   -15.2311   point-like       nan       nan
   08:12:28.31   +04:39:41.46       nan       nan      nan        nan        nan        nan    0.0089    0.0012   0.0017    90.4873    62.9346   -15.4341   point-like       nan       nan
   07:59:23.93   +09:46:55.10       nan       nan      nan        nan        nan        nan    0.0089    0.0018   0.0020    95.9409    72.6561   -18.4130   point-like       nan       nan
   08:06:08.23   +08:12:09.04       nan       nan      nan        nan        nan        nan    0.0089    0.0019   0.0019   135.3316    58.7471   -15.1899   point-like       nan       nan
   08:08:32.61   +03:49:16.30       nan       nan      nan        nan        nan        nan    0.0089    0.0017   0.0017   110.2328    69.8228   -14.9332   point-like       nan       nan
   08:15:26.25   +05:17:23.99       nan       nan      nan        nan        nan        nan    0.0089    0.0015   0.0018   101.5987    64.9589   -14.2263   point-like       nan       nan
   08:00:39.11   +04:04:16.17       nan       nan      nan        nan        nan        nan    0.0089    0.0019   0.0015   129.5227    74.5180   -15.4272   point-like       nan       nan
   08:14:39.42   +06:31:53.04       nan       nan      nan        nan        nan        nan    0.0089    0.0019   0.0020   111.6844    65.2739   -14.7844   point-like       nan       nan
   08:15:05.32   +06:32:38.39       nan       nan      nan        nan        nan        nan    0.0089    0.0016   0.0020    91.0503    66.2707   -14.3723   extended         nan       nan
   08:15:40.51   +06:22:45.89       nan       nan      nan        nan        nan        nan    0.0089    0.0020   0.0020   120.8204    63.7402   -15.1566   point-like       nan       nan
   07:58:05.45   +07:27:03.00       nan       nan      nan        nan        nan        nan    0.0089    0.0007   0.0017   104.9525    69.0632   -14.2532   point-like       nan       nan
   08:12:29.87   +07:22:51.54       nan       nan      nan        nan        nan        nan    0.0089    0.0018   0.0021    94.0906    67.9269   -15.1837   point-like       nan       nan
   08:18:24.75   +03:37:13.04       nan       nan      nan        nan        nan        nan    0.0089    0.0019   0.0018   129.3100    64.0802   -16.2149   point-like       nan       nan
   07:58:58.12   +03:13:12.82       nan       nan      nan        nan        nan        nan    0.0089    0.0016   0.0015   113.8228    69.3796   -16.1747   point-like       nan       nan
   08:01:50.71   +05:16:42.90       nan       nan      nan        nan        nan        nan    0.0089    0.0017   0.0016   111.2682    74.2284   -14.2319   point-like       nan       nan
   08:03:23.24   +03:46:21.24       nan       nan      nan        nan        nan        nan    0.0089    0.0018   0.0016   124.1345    71.0798   -15.2081   point-like       nan       nan
   08:02:26.86   +03:19:04.68       nan       nan      nan        nan        nan        nan    0.0089    0.0017   0.0015   132.4687    67.0203   -14.8279   point-like       nan       nan
   08:15:59.93   +05:53:41.29       nan       nan      nan        nan        nan        nan    0.0088    0.0015   0.0018   107.8400    58.7601   -16.3263   point-like       nan       nan
   08:09:14.48   +07:20:54.64       nan       nan      nan        nan        nan        nan    0.0088    0.0018   0.0018   120.1374    64.4207   -15.6349   point-like       nan       nan
   07:55:47.44   +01:45:36.17       nan       nan      nan        nan        nan        nan    0.0088    0.0012   0.0016    91.0840    61.6237   -15.9412   point-like       nan       nan
   07:53:51.56   +06:43:20.32       nan       nan      nan        nan        nan        nan    0.0088    0.0016   0.0018    99.9137    66.8194   -15.6222   point-like       nan       nan
   07:47:24.59   +03:05:50.69       nan       nan      nan        nan        nan        nan    0.0088    0.0017   0.0019   118.1738    58.7654   -15.4033   point-like       nan       nan
   07:55:16.50   +06:05:27.94       nan       nan      nan        nan        nan        nan    0.0088    0.0017   0.0016   121.1966    69.8867   -15.6647   point-like       nan       nan
   08:03:56.59   +01:06:51.73       nan       nan      nan        nan        nan        nan    0.0088    0.0013   0.0014   106.1032    68.9934   -15.5652   point-like       nan       nan
   07:57:09.76   +01:46:26.01       nan       nan      nan        nan        nan        nan    0.0088    0.0016   0.0015    90.4028    89.6919   -10.8124   extended         nan       nan
   08:04:00.28   +04:36:57.75       nan       nan      nan        nan        nan        nan    0.0088    0.0017   0.0018   103.1065    71.3177   -15.2170   point-like       nan       nan
   07:47:51.87   +02:08:00.59       nan       nan      nan        nan        nan        nan    0.0088    0.0020   0.0018   129.5388    63.8104   -15.5409   extended         nan       nan
   08:12:56.49   +03:22:32.17    0.0421    0.0095   0.0086   266.5228   146.9416   -17.8760    0.0088    0.0017   0.0017   100.4162    76.6369   -15.5813   point-like       nan       nan
   07:44:15.75   +04:09:07.85       nan       nan      nan        nan        nan        nan    0.0088    0.0017   0.0021    99.7752    62.5973   -15.6135   point-like       nan       nan
   08:00:10.71   +01:59:56.70       nan       nan      nan        nan        nan        nan    0.0087    0.0011   0.0014    99.6051    62.5358   -15.5382   point-like       nan       nan
   07:44:42.82   +03:21:57.03       nan       nan      nan        nan        nan        nan    0.0087    0.0018   0.0021   112.7615    61.0426   -14.4714   point-like       nan       nan
   08:09:56.47   +04:13:17.96       nan       nan      nan        nan        nan        nan    0.0087    0.0014   0.0017   100.0241    60.2632   -14.9595   point-like       nan       nan
   07:42:58.99   +04:10:23.96       nan       nan      nan        nan        nan        nan    0.0087    0.0015   0.0021    94.9561    58.7454   -15.7700   point-like       nan       nan
   07:53:13.33   +06:06:53.70       nan       nan      nan        nan        nan        nan    0.0087    0.0012   0.0016    99.4779    62.0893   -15.3337   point-like       nan       nan
   07:54:32.05   +07:08:06.94       nan       nan      nan        nan        nan        nan    0.0087    0.0017   0.0018   120.8228    59.7658   -15.0901   point-like       nan       nan
   08:11:46.46   +06:17:10.57       nan       nan      nan        nan        nan        nan    0.0087    0.0014   0.0017   105.8858    60.6690   -14.8610   point-like       nan       nan
   08:14:15.30   +02:10:41.64       nan       nan      nan        nan        nan        nan    0.0087    0.0018   0.0018   107.3831    71.8937   -14.9782   point-like       nan       nan
   07:57:05.73   +09:25:47.46       nan       nan      nan        nan        nan        nan    0.0087    0.0018   0.0020   111.5684    60.9669   -14.3906   point-like       nan       nan
   08:08:21.03   +02:41:21.72       nan       nan      nan        nan        nan        nan    0.0087    0.0012   0.0015    97.9736    67.0511   -15.2264   point-like       nan       nan
   08:09:53.93   +02:08:16.26       nan       nan      nan        nan        nan        nan    0.0087    0.0015   0.0015   117.9674    62.8579   -15.7688   point-like       nan       nan
   07:53:11.01   +08:34:01.01    0.0435    0.0088   0.0078   278.0248   146.5205   -17.7511    0.0086    0.0014   0.0018   100.0654    59.3088   -15.3680   point-like       nan       nan
   08:06:13.50   +03:20:15.09       nan       nan      nan        nan        nan        nan    0.0086    0.0012   0.0016    95.6897    62.7996   -15.6510   point-like       nan       nan
   07:59:32.08   +04:45:52.60       nan       nan      nan        nan        nan        nan    0.0086    0.0014   0.0016    91.8683    72.9954   -16.7111   point-like       nan       nan
   08:14:11.79   +07:33:20.08       nan       nan      nan        nan        nan        nan    0.0086    0.0015   0.0021    92.2674    61.2540   -13.9810   extended         nan       nan
   07:58:11.76   +05:33:21.85       nan       nan      nan        nan        nan        nan    0.0086    0.0014   0.0018    98.3912    59.3405   -14.8586   point-like       nan       nan
   07:44:07.43   +03:10:34.61       nan       nan      nan        nan        nan        nan    0.0086    0.0016   0.0021    93.5263    64.1362   -15.2723   point-like       nan       nan
   07:57:11.43   +07:46:44.01       nan       nan      nan        nan        nan        nan    0.0086    0.0018   0.0018   133.2983    58.7467   -15.0490   point-like       nan       nan
   08:05:32.80   +00:18:43.70       nan       nan      nan        nan        nan        nan    0.0086    0.0014   0.0014   104.7567    70.7294   -14.5257   point-like       nan       nan
   08:04:39.95   +03:35:20.23       nan       nan      nan        nan        nan        nan    0.0086    0.0013   0.0016    99.9265    64.0444   -14.5075   point-like       nan       nan
   07:59:47.74   +02:41:23.73       nan       nan      nan        nan        nan        nan    0.0086    0.0015   0.0015    97.9123    76.9582   -11.6333   point-like       nan       nan
   07:49:28.76   +00:51:47.38       nan       nan      nan        nan        nan        nan    0.0086    0.0018   0.0018    95.8457    81.2178   -14.5837   point-like       nan       nan
   07:53:23.06   +07:41:55.68       nan       nan      nan        nan        nan        nan    0.0086    0.0016   0.0018   113.9804    61.6829   -16.0031   point-like       nan       nan
   07:51:53.74   +09:26:00.53       nan       nan      nan        nan        nan        nan    0.0085    0.0015   0.0021    90.0555    64.4669   -14.2839   point-like       nan       nan
   07:54:24.08   +08:07:42.15       nan       nan      nan        nan        nan        nan    0.0085    0.0015   0.0018   107.4717    59.3575   -15.1876   point-like       nan       nan
   08:09:54.16   +07:43:49.25       nan       nan      nan        nan        nan        nan    0.0085    0.0018   0.0020   107.3594    66.2516   -16.6050   point-like       nan       nan
   07:56:40.00   +04:27:58.50       nan       nan      nan        nan        nan        nan    0.0085    0.0016   0.0017   116.4532    63.2469   -15.0072   point-like       nan       nan
   07:49:21.35   +06:04:32.24       nan       nan      nan        nan        nan        nan    0.0085    0.0017   0.0017   122.3878    63.1593   -15.6331   point-like       nan       nan
   08:00:03.65   +03:35:24.09       nan       nan      nan        nan        nan        nan    0.0085    0.0014   0.0015    94.6383    73.6974   -16.1010   point-like       nan       nan
   08:00:21.98   +04:58:39.32       nan       nan      nan        nan        nan        nan    0.0085    0.0014   0.0016   108.2094    58.7479   -15.1604   point-like       nan       nan
   07:48:56.21   +02:01:44.61       nan       nan      nan        nan        nan        nan    0.0085    0.0014   0.0017   102.4744    62.2144   -16.1250   point-like       nan       nan
   07:50:34.89   +06:16:17.72       nan       nan      nan        nan        nan        nan    0.0085    0.0018   0.0017   116.7594    69.3425   -15.2130   point-like       nan       nan
   07:51:27.90   +01:12:32.91       nan       nan      nan        nan        nan        nan    0.0085    0.0018   0.0017   118.7150    68.9914   -15.6660   point-like       nan       nan
   08:03:51.80   +04:04:19.15       nan       nan      nan        nan        nan        nan    0.0085    0.0014   0.0016   110.4103    59.3937   -15.5108   point-like       nan       nan
   07:45:09.48   +06:06:54.96       nan       nan      nan        nan        nan        nan    0.0085    0.0015   0.0021    92.9343    58.7785   -15.8362   point-like       nan       nan
   08:04:14.21   +01:42:07.30       nan       nan      nan        nan        nan        nan    0.0085    0.0012   0.0014    99.2978    68.1230   -15.3332   extended         nan       nan
   08:13:30.58   +02:54:09.69       nan       nan      nan        nan        nan        nan    0.0084    0.0019   0.0017   128.6886    66.8175   -14.5848   point-like       nan       nan
   07:52:48.24   +03:04:41.11    0.0379    0.0063   0.0076   203.3571   148.0814   -18.1258    0.0084    0.0013   0.0017    94.8328    62.9021   -15.1757   point-like       nan       nan
   07:59:48.53   +07:05:57.90       nan       nan      nan        nan        nan        nan    0.0084    0.0016   0.0017   120.4565    61.7470   -14.9131   point-like       nan       nan
   08:15:45.46   +03:17:12.45       nan       nan      nan        nan        nan        nan    0.0084    0.0019   0.0019   106.2002    71.5095   -15.8620   point-like       nan       nan
   08:09:49.21   +01:56:59.67       nan       nan      nan        nan        nan        nan    0.0084    0.0016   0.0015   120.1195    69.8895   -15.7466   point-like       nan       nan
   07:43:16.25   +03:26:25.16       nan       nan      nan        nan        nan        nan    0.0084    0.0017   0.0021    90.6389    68.6035   -16.3087   point-like       nan       nan
   08:05:17.65   +02:40:30.04       nan       nan      nan        nan        nan        nan    0.0084    0.0014   0.0015   113.5058    62.6260   -15.7610   extended         nan       nan
   08:04:55.85   +04:49:08.34       nan       nan      nan        nan        nan        nan    0.0083    0.0012   0.0017    95.1645    58.7463   -14.7293   point-like       nan       nan
   07:40:42.53   +05:11:23.94       nan       nan      nan        nan        nan        nan    0.0083    0.0017   0.0022    99.7163    58.7487   -14.6990   point-like       nan       nan
   07:46:27.00   +02:55:52.67       nan       nan      nan        nan        nan        nan    0.0083    0.0017   0.0020   107.6779    58.9946   -15.8217   extended         nan       nan
   07:58:14.31   +06:12:23.98       nan       nan      nan        nan        nan        nan    0.0083    0.0012   0.0016    96.2979    60.3606   -15.4668   extended         nan       nan
   08:17:38.94   +03:33:44.66    0.0477    0.0158   0.0096   206.1762   184.4779   -15.8660    0.0083    0.0013   0.0018    96.8703    58.7475   -15.5449   point-like       nan       nan
   08:03:42.35   +02:15:43.37       nan       nan      nan        nan        nan        nan    0.0083    0.0012   0.0015   109.3279    58.7473   -15.2677   point-like       nan       nan
   08:14:03.57   +02:21:12.10    0.0426    0.0087   0.0098   213.8545   150.0423   -18.0402    0.0083    0.0017   0.0018   104.8130    69.7075   -16.2669   extended         nan       nan
   07:53:21.64   +00:55:27.29       nan       nan      nan        nan        nan        nan    0.0083    0.0018   0.0016   106.0120    79.3891   -16.5894   extended         nan       nan
   08:03:03.97   +05:07:23.02       nan       nan      nan        nan        nan        nan    0.0083    0.0013   0.0017   101.7679    61.3731   -15.4193   point-like       nan       nan
   08:03:04.74   +05:24:08.63       nan       nan      nan        nan        nan        nan    0.0083    0.0015   0.0016   106.8915    64.6720   -14.7366   point-like       nan       nan
   07:58:21.38   +00:29:34.59       nan       nan      nan        nan        nan        nan    0.0083    0.0012   0.0014    96.0208    65.3136   -16.1679   point-like       nan       nan
   08:04:27.24   +07:19:45.91       nan       nan      nan        nan        nan        nan    0.0082    0.0018   0.0018    95.8921    79.0472   -16.5241   point-like       nan       nan
   07:52:49.06   +05:55:48.68       nan       nan      nan        nan        nan        nan    0.0082    0.0015   0.0016   100.4493    72.0218   -15.7010   point-like       nan       nan
   07:47:46.32   +03:15:29.85       nan       nan      nan        nan        nan        nan    0.0082    0.0019   0.0018   108.3079    69.5782   -14.7584   extended         nan       nan
   08:03:10.09   +01:36:43.75       nan       nan      nan        nan        nan        nan    0.0082    0.0010   0.0013    94.4954    61.2203   -15.1988   point-like       nan       nan
   08:06:55.48   +07:51:02.11       nan       nan      nan        nan        nan        nan    0.0082    0.0018   0.0018   129.5570    58.7639   -15.2704   point-like       nan       nan
   07:53:15.93   +02:49:52.93       nan       nan      nan        nan        nan        nan    0.0082    0.0017   0.0017   119.8433    64.2425   -15.1401   point-like       nan       nan
   07:52:40.84   +03:00:12.80       nan       nan      nan        nan        nan        nan    0.0082    0.0017   0.0017   118.8076    64.0921   -15.3941   point-like       nan       nan
   08:07:05.23   +04:15:26.97       nan       nan      nan        nan        nan        nan    0.0082    0.0014   0.0017   104.5590    59.7509   -15.6017   point-like       nan       nan
   07:54:16.90   +00:33:53.48       nan       nan      nan        nan        nan        nan    0.0082    0.0018   0.0016   102.3465    79.7919   -14.2940   point-like       nan       nan
   08:03:02.55   +07:25:36.98       nan       nan      nan        nan        nan        nan    0.0082    0.0004   0.0018    98.7825    61.5000   -15.0357   point-like       nan       nan
   07:56:17.07   +04:28:19.12       nan       nan      nan        nan        nan        nan    0.0082    0.0016   0.0017   114.3134    60.7019   -15.4668   point-like       nan       nan
   07:52:13.06   +04:08:58.54       nan       nan      nan        nan        nan        nan    0.0082    0.0016   0.0017   111.4246    65.1747   -14.7370   point-like       nan       nan
   07:59:26.94   +08:19:20.61       nan       nan      nan        nan        nan        nan    0.0082    0.0017   0.0020    97.9547    64.6605   -16.0025   extended         nan       nan
   08:03:41.21   +00:20:36.56       nan       nan      nan        nan        nan        nan    0.0082    0.0014   0.0014    98.9985    76.5595   -18.3021   point-like       nan       nan
   08:05:55.94   +02:42:44.28       nan       nan      nan        nan        nan        nan    0.0081    0.0017   0.0015   111.9582    78.4652   -14.0785   point-like       nan       nan
   07:43:01.31   +04:05:47.40       nan       nan      nan        nan        nan        nan    0.0081    0.0016   0.0021   101.6822    60.3776   -15.4777   point-like       nan       nan
   08:03:22.35   +07:03:35.46       nan       nan      nan        nan        nan        nan    0.0081    0.0015   0.0019   105.7331    59.5526   -15.6628   point-like       nan       nan
   07:44:24.86   +04:16:03.30       nan       nan      nan        nan        nan        nan    0.0081    0.0017   0.0021   104.6928    60.7326   -15.9973   extended         nan       nan
   08:09:04.09   +03:09:16.62       nan       nan      nan        nan        nan        nan    0.0081    0.0015   0.0015    94.9517    77.8745   -14.0768   point-like       nan       nan
   07:52:50.28   +01:17:46.41       nan       nan      nan        nan        nan        nan    0.0081    0.0012   0.0016    88.3403    68.0431   -15.8528   point-like       nan       nan
   08:06:59.74   +03:31:38.28       nan       nan      nan        nan        nan        nan    0.0081    0.0015   0.0016   105.2115    68.4868   -15.8350   point-like       nan       nan
   08:11:47.25   +03:39:52.50       nan       nan      nan        nan        nan        nan    0.0081    0.0015   0.0018   109.2534    61.1159   -15.9113   point-like       nan       nan
   08:01:41.93   +08:43:54.04       nan       nan      nan        nan        nan        nan    0.0081    0.0016   0.0020   106.6276    58.7464   -14.8810   point-like       nan       nan
   08:06:58.53   +08:00:06.78       nan       nan      nan        nan        nan        nan    0.0081    0.0015   0.0018    97.5571    64.2223   -14.1099   point-like       nan       nan
   08:18:20.20   +03:55:34.34       nan       nan      nan        nan        nan        nan    0.0081    0.0015   0.0018    96.1008    63.6443   -15.9152   point-like       nan       nan
   07:49:16.91   +01:41:22.69       nan       nan      nan        nan        nan        nan    0.0081    0.0013   0.0017    94.7954    60.9028   -15.3388   point-like       nan       nan
   07:52:36.71   +02:06:02.82       nan       nan      nan        nan        nan        nan    0.0081    0.0017   0.0017   100.3250    76.9307   -16.9501   extended         nan       nan
   08:02:57.71   +04:17:08.95       nan       nan      nan        nan        nan        nan    0.0081    0.0012   0.0016    96.5656    58.7607   -15.5583   point-like       nan       nan
   07:54:14.23   +07:11:53.54       nan       nan      nan        nan        nan        nan    0.0080    0.0018   0.0018   118.5179    63.0244   -16.4599   extended         nan       nan
   08:00:05.29   +06:42:08.32       nan       nan      nan        nan        nan        nan    0.0080    0.0013   0.0017    96.3408    59.6524   -16.0447   point-like       nan       nan
   07:50:47.60   +04:41:43.03       nan       nan      nan        nan        nan        nan    0.0080    0.0013   0.0018    95.2153    61.2101   -14.5154   point-like       nan       nan
   07:55:48.13   +01:27:00.79       nan       nan      nan        nan        nan        nan    0.0080    0.0014   0.0016   103.0300    63.0955   -15.5928   point-like       nan       nan
   08:05:20.26   +04:27:56.81       nan       nan      nan        nan        nan        nan    0.0080    0.0014   0.0017   100.3375    63.4835   -16.6310   point-like       nan       nan
   08:03:50.51   +09:02:20.81       nan       nan      nan        nan        nan        nan    0.0080    0.0017   0.0021    98.9539    62.1892   -15.2895   point-like       nan       nan
   07:50:52.02   +07:33:43.78       nan       nan      nan        nan        nan        nan    0.0080    0.0016   0.0018   107.4409    63.8600   -15.9967   extended         nan       nan
   08:11:51.96   +07:59:21.87       nan       nan      nan        nan        nan        nan    0.0080    0.0015   0.0020    98.0682    58.7440   -14.4550   point-like       nan       nan
   07:47:10.55   +06:58:53.68       nan       nan      nan        nan        nan        nan    0.0080    0.0014   0.0018    97.4192    63.4715   -14.9256   point-like       nan       nan
   08:00:55.91   +03:16:20.47       nan       nan      nan        nan        nan        nan    0.0080    0.0012   0.0015    93.8560    65.1526   -15.8973   point-like       nan       nan
   07:56:17.26   +07:24:50.52       nan       nan      nan        nan        nan        nan    0.0080    0.0013   0.0017    96.6671    59.9481   -14.9781   point-like       nan       nan
   08:00:11.44   +02:32:26.02       nan       nan      nan        nan        nan        nan    0.0080    0.0017   0.0014   115.5705    79.2470   -16.8672   point-like       nan       nan
   07:49:59.69   +01:51:02.84       nan       nan      nan        nan        nan        nan    0.0079    0.0013   0.0016    93.1851    65.1555   -15.9667   extended         nan       nan
   08:02:33.57   +01:17:25.15       nan       nan      nan        nan        nan        nan    0.0079    0.0010   0.0013    98.0141    61.1318   -16.3591   point-like       nan       nan
   08:09:25.46   +04:56:13.71       nan       nan      nan        nan        nan        nan    0.0079    0.0015   0.0018   104.8220    60.5317   -15.5048   point-like       nan       nan
   07:57:27.23   +03:22:33.29       nan       nan      nan        nan        nan        nan    0.0079    0.0013   0.0017   100.7862    61.3039   -15.6007   point-like       nan       nan
   08:01:17.36   +02:51:52.04       nan       nan      nan        nan        nan        nan    0.0079    0.0016   0.0014   118.7751    72.7810   -16.2270   point-like       nan       nan
   07:51:18.17   +04:39:56.44       nan       nan      nan        nan        nan        nan    0.0079    0.0015   0.0017   111.4703    62.2953   -16.0161   point-like       nan       nan
   08:03:12.09   +05:59:28.01       nan       nan      nan        nan        nan        nan    0.0079    0.0016   0.0018   111.1115    61.6917   -14.6505   point-like       nan       nan
   08:07:57.35   +06:03:14.73       nan       nan      nan        nan        nan        nan    0.0079    0.0015   0.0017    99.2271    65.8587   -13.9716   point-like       nan       nan
   07:52:38.73   +08:42:03.17       nan       nan      nan        nan        nan        nan    0.0078    0.0017   0.0019    98.5345    67.2569   -14.8043   point-like       nan       nan
   08:08:15.14   +04:36:27.07       nan       nan      nan        nan        nan        nan    0.0078    0.0017   0.0017   113.2284    68.4001   -15.4449   point-like       nan       nan
   07:58:32.18   +09:10:20.85       nan       nan      nan        nan        nan        nan    0.0078    0.0016   0.0020   107.2210    58.7514   -15.0412   point-like       nan       nan
   07:51:57.90   +04:30:51.25    0.0833    0.0212   0.0079   298.7801   284.5078   -16.2702    0.0078    0.0014   0.0017   100.5060    62.2519   -15.1166   point-like       nan       nan
   07:58:15.17   +02:48:46.94       nan       nan      nan        nan        nan        nan    0.0078    0.0014   0.0016    92.4875    70.6372   -15.4504   point-like       nan       nan
   08:15:55.25   +02:11:15.00       nan       nan      nan        nan        nan        nan    0.0078    0.0018   0.0018   105.2283    69.5322   -15.2038   point-like       nan       nan
   07:55:58.39   +08:02:03.52       nan       nan      nan        nan        nan        nan    0.0078    0.0013   0.0018    93.1220    59.2159   -15.3100   point-like       nan       nan
   08:06:53.22   +06:50:33.78       nan       nan      nan        nan        nan        nan    0.0078    0.0017   0.0018    98.9712    73.7447   -14.2187   point-like       nan       nan
   08:05:10.95   +09:02:54.18       nan       nan      nan        nan        nan        nan    0.0078    0.0015   0.0020    96.9306    58.7624   -15.5554   point-like       nan       nan
   08:03:00.84   +06:16:48.37       nan       nan      nan        nan        nan        nan    0.0077    0.0015   0.0018    99.6778    64.5035   -15.3857   point-like       nan       nan
   07:55:19.57   +07:53:04.22       nan       nan      nan        nan        nan        nan    0.0077    0.0016   0.0017   115.5600    62.4470   -15.2412   point-like       nan       nan
   08:07:37.97   +06:03:37.52       nan       nan      nan        nan        nan        nan    0.0077    0.0017   0.0018   105.6931    68.5946   -16.3217   extended         nan       nan
   08:06:25.94   +01:12:07.62       nan       nan      nan        nan        nan        nan    0.0077    0.0010   0.0013    95.7499    63.2119   -14.2209   point-like       nan       nan
   07:49:52.34   +06:29:43.85       nan       nan      nan        nan        nan        nan    0.0077    0.0017   0.0019   110.1363    63.0018   -14.5629   point-like       nan       nan
   08:04:42.28   +07:49:40.51    0.0239    0.0047   0.0066   203.7705   128.5198   -17.8981    0.0077    0.0014   0.0018    91.2110    63.5149   -15.9994   point-like       nan       nan
   07:57:12.32   +06:52:38.20       nan       nan      nan        nan        nan        nan    0.0077    0.0014   0.0018    94.9178    63.0724   -14.7846   extended         nan       nan
   08:02:20.17   +01:06:50.26       nan       nan      nan        nan        nan        nan    0.0077    0.0012   0.0013   102.7140    67.2886   -14.7362   point-like       nan       nan
   08:01:05.08   +01:31:02.15       nan       nan      nan        nan        nan        nan    0.0077    0.0008   0.0013   107.3910    59.5365   -15.0902   point-like       nan       nan
   07:50:36.57   +01:44:45.34       nan       nan      nan        nan        nan        nan    0.0077    0.0016   0.0017   111.8214    66.3445   -16.0393   point-like       nan       nan
   07:59:20.68   +00:41:56.00    0.0370    0.0087   0.0066   227.5313   201.0315   -19.5275    0.0077    0.0012   0.0014   106.8439    59.7439   -15.1050   point-like       nan       nan
   08:10:25.08   +01:34:15.89       nan       nan      nan        nan        nan        nan    0.0077    0.0011   0.0014    93.7779    64.3764   -14.8653   point-like       nan       nan
   08:11:34.54   +06:46:29.32       nan       nan      nan        nan        nan        nan    0.0077    0.0015   0.0018   108.8427    59.3060   -15.7854   point-like       nan       nan
   07:54:31.01   +00:19:26.09       nan       nan      nan        nan        nan        nan    0.0077    0.0016   0.0016    90.6464    81.3414   -17.1076   point-like       nan       nan
   08:03:32.99   +07:31:12.12       nan       nan      nan        nan        nan        nan    0.0076    0.0017   0.0018   108.7273    66.1797   -16.5257   extended         nan       nan
   08:08:34.11   +02:36:51.57       nan       nan      nan        nan        nan        nan    0.0076    0.0013   0.0015    95.3703    70.4983   -16.9722   extended         nan       nan
   07:59:09.34   +04:34:14.14       nan       nan      nan        nan        nan        nan    0.0076    0.0014   0.0016    98.2247    68.5087   -14.5407   point-like       nan       nan
   08:01:31.83   +02:48:09.28    0.0469    0.0075   0.0080   224.6960   150.8428   -16.6164    0.0076    0.0013   0.0014    96.0008    70.2966   -13.5901   point-like       nan       nan
   07:59:53.52   +06:26:03.76       nan       nan      nan        nan        nan        nan    0.0076    0.0016   0.0018   112.8776    59.7583   -14.5919   point-like       nan       nan
   07:51:11.14   +01:08:20.25       nan       nan      nan        nan        nan        nan    0.0076    0.0014   0.0017   110.3966    58.7614   -15.9993   extended         nan       nan
   08:03:36.36   +03:24:57.32       nan       nan      nan        nan        nan        nan    0.0076    0.0012   0.0015    99.9040    60.7036   -15.8506   point-like       nan       nan
   07:55:51.69   +07:30:16.02       nan       nan      nan        nan        nan        nan    0.0076    0.0015   0.0017   108.3902    60.4567   -15.3904   extended         nan       nan
   07:59:26.20   +03:49:43.53       nan       nan      nan        nan        nan        nan    0.0076    0.0015   0.0016   102.9037    72.3249   -15.4122   point-like       nan       nan
   08:07:03.23   +03:49:37.25       nan       nan      nan        nan        nan        nan    0.0076    0.0015   0.0017   115.6935    60.8108   -15.6919   extended         nan       nan
   08:13:57.95   +03:18:47.09       nan       nan      nan        nan        nan        nan    0.0076    0.0010   0.0018    91.2924    62.9517   -15.7888   point-like       nan       nan
   07:47:21.05   +01:55:42.82       nan       nan      nan        nan        nan        nan    0.0076    0.0016   0.0019   107.3487    62.2085   -15.2836   extended         nan       nan
   08:12:42.41   +02:00:35.62       nan       nan      nan        nan        nan        nan    0.0076    0.0014   0.0017   107.3055    59.9788   -14.9836   point-like       nan       nan
   07:53:27.99   +05:14:52.36       nan       nan      nan        nan        nan        nan    0.0076    0.0014   0.0017    99.8939    66.4814   -16.6022   point-like       nan       nan
   08:07:21.29   +03:19:54.96    0.0481    0.0102   0.0080   277.4915   164.0646   -18.4562    0.0076    0.0013   0.0015   107.9735    58.7689   -15.3492   point-like       nan       nan
   08:11:11.54   +06:06:15.48       nan       nan      nan        nan        nan        nan    0.0075    0.0015   0.0017   120.7322    58.9084   -16.3316   point-like       nan       nan
   07:45:24.29   +03:36:39.81       nan       nan      nan        nan        nan        nan    0.0075    0.0015   0.0020    98.6773    59.2160   -15.1993   point-like       nan       nan
   08:00:24.41   +03:36:27.78       nan       nan      nan        nan        nan        nan    0.0075    0.0016   0.0015   117.5525    69.9282   -14.6943   point-like       nan       nan
   07:50:31.83   +05:20:52.19       nan       nan      nan        nan        nan        nan    0.0075    0.0015   0.0016   111.3309    62.2787   -15.3979   point-like       nan       nan
   08:00:50.89   +03:47:09.26       nan       nan      nan        nan        nan        nan    0.0075    0.0014   0.0015   112.9223    61.9642   -14.6451   point-like       nan       nan
   07:53:19.04   +02:33:27.90       nan       nan      nan        nan        nan        nan    0.0075    0.0017   0.0017   100.8704    74.6897   -16.1360   point-like       nan       nan
   07:54:23.95   +06:14:46.71       nan       nan      nan        nan        nan        nan    0.0075    0.0014   0.0016   106.4109    61.6188   -15.1749   point-like       nan       nan
   07:56:47.60   +02:09:59.54       nan       nan      nan        nan        nan        nan    0.0075    0.0013   0.0017    92.7884    65.6916   -16.2862   point-like       nan       nan
   07:55:42.36   +08:45:40.25       nan       nan      nan        nan        nan        nan    0.0075    0.0016   0.0019   106.5489    60.2418   -14.8347   point-like       nan       nan
   08:03:41.22   +07:33:16.33       nan       nan      nan        nan        nan        nan    0.0074    0.0016   0.0018   109.9640    62.5815   -15.0366   extended         nan       nan
   08:05:21.23   +02:22:54.14       nan       nan      nan        nan        nan        nan    0.0074    0.0012   0.0015    98.7783    65.5875   -16.1122   point-like       nan       nan
   07:50:41.06   +02:45:01.80       nan       nan      nan        nan        nan        nan    0.0074    0.0017   0.0017   105.0822    69.1628   -15.1252   extended         nan       nan
   08:08:27.45   +07:56:08.96       nan       nan      nan        nan        nan        nan    0.0074    0.0016   0.0019   106.5332    60.4593   -16.1818   point-like       nan       nan
   08:00:38.78   +01:03:54.27    0.0282    0.0054   0.0065   206.1984   145.0460   -16.2772    0.0074    0.0012   0.0014   114.5150    59.2309   -14.3470   point-like       nan       nan
   08:03:40.83   +00:23:30.51       nan       nan      nan        nan        nan        nan    0.0074    0.0012   0.0014   105.6420    63.7469   -16.2811   point-like       nan       nan
   07:56:39.70   +07:43:36.11       nan       nan      nan        nan        nan        nan    0.0074    0.0014   0.0017    99.3337    62.3824   -16.4407   point-like       nan       nan
   07:50:43.33   +07:16:27.33       nan       nan      nan        nan        nan        nan    0.0074    0.0013   0.0018    93.4049    60.4789   -15.6395   point-like       nan       nan
   08:16:48.81   +07:32:12.49       nan       nan      nan        nan        nan        nan    0.0074    0.0016   0.0021    95.9461    62.2773   -14.5398   point-like       nan       nan
   07:51:55.14   +04:12:20.36       nan       nan      nan        nan        nan        nan    0.0074    0.0013   0.0017   100.7904    60.9519   -16.3557   point-like       nan       nan
   08:12:13.16   +05:55:39.37       nan       nan      nan        nan        nan        nan    0.0073    0.0012   0.0017    92.6269    60.5546   -16.1586   extended         nan       nan
   07:52:34.89   +01:50:02.54       nan       nan      nan        nan        nan        nan    0.0073    0.0014   0.0017   105.5936    61.7460   -15.2960   point-like       nan       nan
   08:07:23.71   +03:52:54.77       nan       nan      nan        nan        nan        nan    0.0073    0.0013   0.0017   104.1691    58.9154   -14.6126   point-like       nan       nan
   07:49:06.63   +04:59:59.00       nan       nan      nan        nan        nan        nan    0.0073    0.0013   0.0017   102.5197    58.7573   -15.9499   point-like       nan       nan
   07:59:36.24   +05:25:20.81       nan       nan      nan        nan        nan        nan    0.0073    0.0016   0.0018   107.3411    63.4595   -15.5934   point-like       nan       nan
   07:51:24.58   +02:25:52.45       nan       nan      nan        nan        nan        nan    0.0073    0.0014   0.0018   100.0117    62.6273   -15.0123   extended         nan       nan
   08:05:33.86   +02:10:30.08       nan       nan      nan        nan        nan        nan    0.0073    0.0017   0.0015   104.3087    81.9978   -15.9872   extended         nan       nan
   08:14:53.99   +06:38:29.51       nan       nan      nan        nan        nan        nan    0.0073    0.0015   0.0020    97.2952    58.8205   -16.3828   point-like       nan       nan
   07:53:10.66   +07:46:03.05       nan       nan      nan        nan        nan        nan    0.0073    0.0013   0.0018    99.0545    58.7810   -15.6023   point-like       nan       nan
   07:59:29.93   +04:38:22.41       nan       nan      nan        nan        nan        nan    0.0073    0.0013   0.0016   102.7934    60.6121   -16.0715   point-like       nan       nan
   08:15:00.49   +04:23:25.41       nan       nan      nan        nan        nan        nan    0.0073    0.0015   0.0018    93.3744    67.7666   -14.8032   point-like       nan       nan
   07:56:08.85   +02:59:46.74       nan       nan      nan        nan        nan        nan    0.0072    0.0016   0.0017   101.0869    68.3063   -14.8324   point-like       nan       nan
   07:52:38.88   +06:33:59.00       nan       nan      nan        nan        nan        nan    0.0072    0.0015   0.0016   113.8445    62.2176   -15.1750   point-like       nan       nan
   08:17:30.06   +02:52:19.43       nan       nan      nan        nan        nan        nan    0.0072    0.0015   0.0017    94.3843    73.6195   -15.6096   extended         nan       nan
   08:08:42.03   +02:37:21.06       nan       nan      nan        nan        nan        nan    0.0072    0.0012   0.0015    98.3393    62.9245   -15.2956   extended         nan       nan
   07:56:50.34   +04:11:55.98       nan       nan      nan        nan        nan        nan    0.0072    0.0014   0.0016   104.7287    64.8634   -16.0057   point-like       nan       nan
   08:05:54.38   +02:51:48.80       nan       nan      nan        nan        nan        nan    0.0072    0.0012   0.0015    98.6618    60.2872   -14.5398   point-like       nan       nan
   07:49:29.80   +01:23:49.09       nan       nan      nan        nan        nan        nan    0.0072    0.0016   0.0016   122.0077    60.5342   -15.7188   point-like       nan       nan
   08:06:54.32   +02:00:45.66       nan       nan      nan        nan        nan        nan    0.0071    0.0011   0.0015   101.3581    58.7470   -15.2750   extended         nan       nan
   07:46:21.99   +05:02:41.80       nan       nan      nan        nan        nan        nan    0.0071    0.0015   0.0018   108.0703    58.7467   -15.4332   point-like       nan       nan
   07:56:43.38   +06:57:39.60       nan       nan      nan        nan        nan        nan    0.0071    0.0016   0.0018   112.8611    58.7467   -15.0336   point-like       nan       nan
   07:48:53.68   +06:54:14.05       nan       nan      nan        nan        nan        nan    0.0071    0.0014   0.0019   100.4370    58.7769   -15.6882   point-like       nan       nan
   07:46:44.21   +02:23:52.14       nan       nan      nan        nan        nan        nan    0.0071    0.0016   0.0020    96.6019    61.1599   -16.3941   point-like       nan       nan
   08:08:14.21   +01:58:59.23    0.0470    0.0085   0.0081   243.4422   149.6532   -17.5387    0.0071    0.0012   0.0015   107.9484    58.7476   -15.9361   point-like       nan       nan
   07:57:47.56   +04:43:14.28       nan       nan      nan        nan        nan        nan    0.0071    0.0013   0.0017    97.8605    59.4494   -15.9713   extended         nan       nan
   07:53:16.98   +00:24:27.86       nan       nan      nan        nan        nan        nan    0.0070    0.0016   0.0016   111.0708    64.8642   -15.5818   point-like       nan       nan
   08:07:56.23   +07:47:49.79       nan       nan      nan        nan        nan        nan    0.0070    0.0015   0.0018   103.2684    62.0202   -15.8029   extended         nan       nan
   07:56:49.10   +08:05:31.83       nan       nan      nan        nan        nan        nan    0.0070    0.0016   0.0018   108.1129    62.3783   -16.2119   extended         nan       nan
   07:51:17.40   +07:53:51.53       nan       nan      nan        nan        nan        nan    0.0070    0.0015   0.0018   108.2751    58.7479   -15.3436   extended         nan       nan
   07:48:49.44   +01:34:53.22       nan       nan      nan        nan        nan        nan    0.0070    0.0014   0.0017   106.9530    58.7471   -15.2961   point-like       nan       nan
   08:16:31.10   +02:43:47.38       nan       nan      nan        nan        nan        nan    0.0070    0.0012   0.0016    92.8926    63.9388   -14.3930   point-like       nan       nan
   07:48:39.16   +01:24:56.54       nan       nan      nan        nan        nan        nan    0.0070    0.0013   0.0017    98.0512    58.7472   -15.0673   point-like       nan       nan
   08:12:00.30   +02:01:07.70       nan       nan      nan        nan        nan        nan    0.0070    0.0013   0.0017    89.9643    65.7934   -14.6895   point-like       nan       nan
   08:05:18.15   +01:47:08.91    0.0403    0.0089   0.0079   278.0464   143.7236   -16.7797    0.0070    0.0012   0.0014   105.8781    59.7167   -15.5605   point-like       nan       nan
   07:54:35.07   +08:02:18.97       nan       nan      nan        nan        nan        nan    0.0070    0.0013   0.0017   101.1706    58.9716   -15.4682   extended         nan       nan
   07:59:50.14   +01:58:56.43       nan       nan      nan        nan        nan        nan    0.0070    0.0010   0.0014    92.0535    61.3076   -15.8448   point-like       nan       nan
   08:03:30.85   +01:11:52.09       nan       nan      nan        nan        nan        nan    0.0070    0.0018   0.0014   132.3003    61.5398   -15.0348   point-like       nan       nan
   08:08:58.98   +02:25:12.28       nan       nan      nan        nan        nan        nan    0.0069    0.0013   0.0015   106.5702    61.9919   -15.2080   extended         nan       nan
   07:44:58.40   +05:47:16.36       nan       nan      nan        nan        nan        nan    0.0069    0.0057   0.0021   125.4424    60.5560   -15.4820   point-like       nan       nan
   08:11:14.52   +02:36:30.39       nan       nan      nan        nan        nan        nan    0.0069    0.0013   0.0017    94.1781    65.2881   -15.2920   point-like       nan       nan
   08:05:18.17   +04:03:49.53       nan       nan      nan        nan        nan        nan    0.0069    0.0012   0.0016    90.9650    60.3935   -15.6553   point-like       nan       nan
   07:47:49.56   +02:40:45.13       nan       nan      nan        nan        nan        nan    0.0069    0.0007   0.0019    93.1107    65.6140   -15.7144   point-like       nan       nan
   07:57:57.49   +02:24:42.89       nan       nan      nan        nan        nan        nan    0.0069    0.0013   0.0016    96.3900    63.9562   -15.8645   point-like       nan       nan
   07:58:23.31   +02:20:49.40       nan       nan      nan        nan        nan        nan    0.0069    0.0014   0.0016   112.9772    60.6693   -15.8815   point-like       nan       nan
   07:51:12.43   +05:05:18.83       nan       nan      nan        nan        nan        nan    0.0069    0.0012   0.0016    92.1680    65.0665   -15.9588   point-like       nan       nan
   08:10:25.83   +03:26:25.52       nan       nan      nan        nan        nan        nan    0.0069    0.0013   0.0016    95.7222    64.4963   -16.6380   extended         nan       nan
   08:11:30.59   +06:50:04.44       nan       nan      nan        nan        nan        nan    0.0069    0.0013   0.0018    95.8667    61.1738   -15.2288   extended         nan       nan
   07:55:01.29   +01:34:52.67       nan       nan      nan        nan        nan        nan    0.0068    0.0015   0.0017   107.5872    61.3308   -15.0566   point-like       nan       nan
   07:58:44.67   +05:05:13.43       nan       nan      nan        nan        nan        nan    0.0068    0.0014   0.0018   103.1160    59.1290   -15.5092   point-like       nan       nan
   08:11:25.95   +03:33:59.23       nan       nan      nan        nan        nan        nan    0.0068    0.0013   0.0017    87.2766    64.8339   -14.5265   point-like       nan       nan
   07:47:17.91   +08:28:38.06       nan       nan      nan        nan        nan        nan    0.0068    0.0015   0.0020    90.9795    63.1778   -14.9420   point-like       nan       nan
   08:08:57.51   +00:33:06.43       nan       nan      nan        nan        nan        nan    0.0068    0.0013   0.0015   103.0927    64.4977   -14.2294   point-like       nan       nan
   07:53:09.85   +03:25:57.10       nan       nan      nan        nan        nan        nan    0.0068    0.0014   0.0017   100.9431    65.5805   -14.5821   point-like       nan       nan
   08:07:50.18   +01:55:33.77       nan       nan      nan        nan        nan        nan    0.0068    0.0015   0.0015   104.5712    73.9931   -15.3186   point-like       nan       nan
   08:05:44.99   +03:19:51.32       nan       nan      nan        nan        nan        nan    0.0068    0.0011   0.0015    90.7600    61.5765   -15.2637   point-like       nan       nan
   07:51:42.80   +04:14:12.71       nan       nan      nan        nan        nan        nan    0.0068    0.0012   0.0017    94.5424    58.7735   -16.0024   point-like       nan       nan
   08:01:35.05   +01:12:14.26       nan       nan      nan        nan        nan        nan    0.0067    0.0007   0.0013   102.8550    70.3250   -13.8934   point-like       nan       nan
   08:02:54.14   +03:32:35.51       nan       nan      nan        nan        nan        nan    0.0067    0.0012   0.0015   107.3166    58.7470   -15.1180   point-like       nan       nan
   08:13:59.73   +03:57:23.02       nan       nan      nan        nan        nan        nan    0.0067    0.0014   0.0017    95.9660    63.7223   -15.9002   extended         nan       nan
   08:06:01.15   +05:56:32.31       nan       nan      nan        nan        nan        nan    0.0067    0.0014   0.0017   101.2058    61.0673   -14.6403   point-like       nan       nan
   08:06:33.07   +04:09:17.23       nan       nan      nan        nan        nan        nan    0.0067    0.0013   0.0016    99.7129    61.6418   -15.3354   point-like       nan       nan
   08:01:01.64   +07:48:32.54       nan       nan      nan        nan        nan        nan    0.0067    0.0001   0.0019    95.0814    59.8971   -15.8074   point-like       nan       nan
   07:50:21.08   +00:59:38.65       nan       nan      nan        nan        nan        nan    0.0067    0.0015   0.0017   105.6946    61.1473   -16.6313   point-like       nan       nan
   07:48:27.05   +07:25:57.30       nan       nan      nan        nan        nan        nan    0.0066    0.0007   0.0018    93.6405    61.2576   -15.6684   point-like       nan       nan
   08:09:19.66   +02:07:19.94       nan       nan      nan        nan        nan        nan    0.0066    0.0012   0.0015   104.2645    59.2148   -15.3200   point-like       nan       nan
   08:03:42.46   +05:16:12.93       nan       nan      nan        nan        nan        nan    0.0066    0.0014   0.0016   107.7729    63.2932   -16.2036   extended         nan       nan
   07:56:42.14   +04:12:25.31       nan       nan      nan        nan        nan        nan    0.0066    0.0012   0.0016    97.6048    59.8044   -16.1070   point-like       nan       nan
   07:49:43.96   +03:40:38.51       nan       nan      nan        nan        nan        nan    0.0066    0.0013   0.0017    96.6502    60.9646   -15.0935   extended         nan       nan
   08:08:42.48   +02:12:05.07       nan       nan      nan        nan        nan        nan    0.0065    0.0013   0.0015   104.3841    66.8110   -16.0615   point-like       nan       nan
   07:50:55.58   +03:57:13.41       nan       nan      nan        nan        nan        nan    0.0065    0.0012   0.0017    88.6317    60.4861   -16.9159   extended         nan       nan
   08:03:35.19   +03:58:49.40       nan       nan      nan        nan        nan        nan    0.0065    0.0014   0.0016   104.4635    65.4933   -16.0753   extended         nan       nan
   08:10:28.57   +05:53:56.19       nan       nan      nan        nan        nan        nan    0.0064    0.0012   0.0017    88.4363    63.6904   -15.9834   point-like       nan       nan
   07:55:21.08   +03:43:09.02       nan       nan      nan        nan        nan        nan    0.0064    0.0014   0.0017   108.5520    58.7574   -15.4688   point-like       nan       nan
   08:00:59.40   +04:05:52.44       nan       nan      nan        nan        nan        nan    0.0064    0.0012   0.0015   101.2524    58.7478   -15.4847   point-like       nan       nan
   08:03:28.42   +00:28:25.77       nan       nan      nan        nan        nan        nan    0.0063    0.0006   0.0014    96.3597    75.9550   -13.2171   point-like       nan       nan
   08:05:21.10   +00:36:42.49       nan       nan      nan        nan        nan        nan    0.0063    0.0011   0.0014   100.1262    61.9861   -17.5668   point-like       nan       nan
   08:16:50.56   +02:19:46.05       nan       nan      nan        nan        nan        nan    0.0063    0.0013   0.0016   105.3018    58.9883   -15.4189   point-like       nan       nan
   08:05:44.79   +00:27:55.40       nan       nan      nan        nan        nan        nan    0.0063    0.0012   0.0014   111.4888    60.6714   -15.8086   point-like       nan       nan
   07:47:59.29   +04:50:28.03       nan       nan      nan        nan        nan        nan    0.0063    0.0001   0.0019    84.2245    58.7468   -15.5497   point-like       nan       nan
   08:06:01.74   +00:32:07.14       nan       nan      nan        nan        nan        nan    0.0063    0.0012   0.0014   115.8811    59.6769   -14.7960   point-like       nan       nan
   08:16:34.28   +04:19:59.07       nan       nan      nan        nan        nan        nan    0.0063    0.0013   0.0019    97.3062    58.7741   -15.9793   point-like       nan       nan
   07:59:23.28   +01:54:35.17       nan       nan      nan        nan        nan        nan    0.0063    0.0014   0.0015    97.6937    71.9441   -15.3079   point-like       nan       nan
   07:58:06.17   +06:50:25.52       nan       nan      nan        nan        nan        nan    0.0063    0.0014   0.0018   102.0883    59.3460   -16.5130   point-like       nan       nan
   07:46:50.84   +05:09:24.26       nan       nan      nan        nan        nan        nan    0.0063    0.0014   0.0018   100.9031    60.3276   -14.4679   point-like       nan       nan
   07:52:04.81   +04:28:03.58       nan       nan      nan        nan        nan        nan    0.0062    0.0013   0.0017    88.6042    67.1597   -15.6433   point-like       nan       nan
   07:57:49.16   +07:45:36.59       nan       nan      nan        nan        nan        nan    0.0062    0.0013   0.0018    96.3403    58.7472   -15.3468   point-like       nan       nan
   08:09:20.40   +03:21:19.68       nan       nan      nan        nan        nan        nan    0.0062    0.0014   0.0016   115.5984    58.7480   -15.4386   point-like       nan       nan
   08:01:02.46   +00:41:11.41       nan       nan      nan        nan        nan        nan    0.0062    0.0011   0.0014   101.3097    59.9464   -14.6654   point-like       nan       nan
   07:58:33.21   +00:19:35.25       nan       nan      nan        nan        nan        nan    0.0062    0.0012   0.0014   110.0543    58.7625   -14.9917   point-like       nan       nan
   08:13:15.52   +05:04:32.66    0.0498    0.0105   0.0074   273.2896   184.7738   -16.1570    0.0062    0.0013   0.0017    98.0068    59.7698   -16.0351   point-like       nan       nan
   08:10:51.47   +01:36:35.76       nan       nan      nan        nan        nan        nan    0.0062    0.0014   0.0015   117.2927    60.5269   -15.5700   extended         nan       nan
   08:08:04.89   +06:58:46.46       nan       nan      nan        nan        nan        nan    0.0062    0.0013   0.0018    90.7367    60.2916   -16.2271   point-like       nan       nan
   08:02:29.83   +01:54:24.56       nan       nan      nan        nan        nan        nan    0.0062    0.0012   0.0013    98.0025    71.3246   -13.0740   point-like       nan       nan
   07:49:14.25   +01:43:51.27    0.0339    0.0067   0.0064   252.8613   148.8283   -17.7796    0.0062    0.0012   0.0017    97.0400    58.7502   -15.6944   extended         nan       nan
   08:00:02.11   +02:57:05.34       nan       nan      nan        nan        nan        nan    0.0061    0.0011   0.0015    95.6566    63.5850   -16.5913   point-like       nan       nan
   08:00:47.58   +03:20:36.69       nan       nan      nan        nan        nan        nan    0.0061    0.0013   0.0015   102.7003    63.9933   -15.6268   extended         nan       nan
   07:50:51.96   +01:20:27.02       nan       nan      nan        nan        nan        nan    0.0061    0.0012   0.0016    91.8905    59.7617   -15.1863   point-like       nan       nan
   08:11:44.85   +06:22:34.85       nan       nan      nan        nan        nan        nan    0.0061    0.0013   0.0017    98.0931    58.7607   -16.1056   extended         nan       nan
   07:58:23.03   +01:53:49.47       nan       nan      nan        nan        nan        nan    0.0061    0.0012   0.0015    94.2536    67.4612   -16.7729   extended         nan       nan
   08:03:45.80   +03:53:24.70       nan       nan      nan        nan        nan        nan    0.0060    0.0013   0.0016    94.1448    65.5142   -15.8466   extended         nan       nan
   08:09:04.21   +01:07:20.90       nan       nan      nan        nan        nan        nan    0.0060    0.0014   0.0014   114.6487    66.3793   -15.5727   point-like       nan       nan
   07:57:39.34   +02:06:49.66       nan       nan      nan        nan        nan        nan    0.0060    0.0013   0.0016   106.4286    58.7475   -15.6074   extended         nan       nan
   08:02:05.93   +05:53:01.27       nan       nan      nan        nan        nan        nan    0.0060    0.0013   0.0017    92.1270    63.9032   -16.6159   extended         nan       nan
   08:01:37.30   +00:18:34.99       nan       nan      nan        nan        nan        nan    0.0059    0.0012   0.0014    98.0440    68.8843   -14.7268   point-like       nan       nan
   07:51:38.81   +06:02:31.18       nan       nan      nan        nan        nan        nan    0.0059    0.0005   0.0016    87.6249    61.1326   -16.0253   point-like       nan       nan
   07:57:08.87   +00:57:09.38       nan       nan      nan        nan        nan        nan    0.0059    0.0011   0.0015    97.3751    58.7470   -15.3457   point-like       nan       nan
   07:58:02.64   +00:49:36.11       nan       nan      nan        nan        nan        nan    0.0059    0.0010   0.0015    93.0450    58.7639   -15.2409   extended         nan       nan
   08:08:21.10   +02:28:42.41       nan       nan      nan        nan        nan        nan    0.0059    0.0012   0.0015   101.4441    61.7593   -15.3468   point-like       nan       nan
   08:04:27.04   +00:12:30.48       nan       nan      nan        nan        nan        nan    0.0059    0.0013   0.0014   106.2237    63.7778   -14.8611   point-like       nan       nan
   08:13:07.60   +04:53:54.38       nan       nan      nan        nan        nan        nan    0.0058    0.0012   0.0016    89.9756    64.5681   -16.2860   extended         nan       nan
   08:03:14.77   +02:00:00.65       nan       nan      nan        nan        nan        nan    0.0058    0.0011   0.0013   109.6593    58.7472   -15.4325   extended         nan       nan
   08:04:19.78   +03:01:21.80       nan       nan      nan        nan        nan        nan    0.0058    0.0012   0.0015   106.0514    61.5958   -15.1537   point-like       nan       nan
   07:59:51.87   +03:28:50.85       nan       nan      nan        nan        nan        nan    0.0058    0.0014   0.0015    87.2152    74.6807   -15.5410   point-like       nan       nan
   08:03:24.41   +01:02:45.24       nan       nan      nan        nan        nan        nan    0.0058    0.0013   0.0014   101.9612    68.8136   -15.8262   point-like       nan       nan
   08:06:10.14   +00:20:57.11       nan       nan      nan        nan        nan        nan    0.0058    0.0009   0.0014    88.7272    58.7478   -14.7049   point-like       nan       nan
   08:04:23.88   +01:26:43.34       nan       nan      nan        nan        nan        nan    0.0057    0.0011   0.0014    96.6552    64.4264   -16.4278   point-like       nan       nan
   08:02:48.70   +00:17:16.15       nan       nan      nan        nan        nan        nan    0.0057    0.0011   0.0014   105.2882    58.7493   -15.4927   point-like       nan       nan
   07:57:53.67   +04:55:31.53       nan       nan      nan        nan        nan        nan    0.0057    0.0012   0.0017    91.4764    58.8487   -15.5630   extended         nan       nan
   07:50:53.32   +05:45:20.44       nan       nan      nan        nan        nan        nan    0.0057    0.0012   0.0016    95.8414    58.7660   -15.7855   point-like       nan       nan
   07:59:51.48   +02:35:26.70       nan       nan      nan        nan        nan        nan    0.0057    0.0012   0.0015    94.0658    65.9365   -15.6160   point-like       nan       nan
   08:09:08.96   +03:26:31.01       nan       nan      nan        nan        nan        nan    0.0057    0.0012   0.0016    98.5888    58.7591   -15.5732   extended         nan       nan
   07:49:51.61   +07:23:35.72       nan       nan      nan        nan        nan        nan    0.0056    0.0009   0.0018    90.2482    58.8489   -15.5959   point-like       nan       nan
   08:03:37.42   +00:28:28.87       nan       nan      nan        nan        nan        nan    0.0056    0.0012   0.0014    96.1716    66.5101   -14.2326   point-like       nan       nan
   08:03:28.77   +03:05:50.88       nan       nan      nan        nan        nan        nan    0.0056    0.0011   0.0014    94.5952    63.3405   -16.5159   point-like       nan       nan
   08:01:39.16   +01:49:58.24       nan       nan      nan        nan        nan        nan    0.0056    0.0009   0.0013    92.5916    60.3554   -14.7111   point-like       nan       nan
   08:05:16.88   +00:41:09.77       nan       nan      nan        nan        nan        nan    0.0056    0.0010   0.0014    97.8301    59.3823   -15.5630   point-like       nan       nan
   07:53:16.22   +03:39:48.77       nan       nan      nan        nan        nan        nan    0.0056    0.0012   0.0017    91.1348    58.7679   -15.8510   point-like       nan       nan
   07:49:39.29   +03:47:52.65       nan       nan      nan        nan        nan        nan    0.0056    0.0012   0.0017    91.8393    58.7513   -15.4884   point-like       nan       nan
   07:53:41.21   +00:18:29.04       nan       nan      nan        nan        nan        nan    0.0055    0.0012   0.0016    96.7919    58.7469   -16.3605   point-like       nan       nan
   07:52:06.05   +00:51:05.27       nan       nan      nan        nan        nan        nan    0.0055    0.0012   0.0017    90.5993    59.2464   -15.4278   point-like       nan       nan
   08:09:28.26   +02:01:20.31       nan       nan      nan        nan        nan        nan    0.0055    0.0010   0.0015    89.9021    59.6367   -14.4365   extended         nan       nan
   08:06:02.34   +04:07:05.39       nan       nan      nan        nan        nan        nan    0.0054    0.0011   0.0016    85.8638    61.3604   -16.0383   point-like       nan       nan
   07:55:21.57   +06:20:02.09    0.0342    0.0073   0.0071   264.8676   139.7754   -17.8827    0.0054    0.0011   0.0017    89.2474    58.7707   -15.5003   point-like       nan       nan
   08:08:07.14   +02:35:03.71       nan       nan      nan        nan        nan        nan    0.0054    0.0011   0.0015    99.6512    58.8587   -16.4453   point-like       nan       nan
   08:07:00.95   +01:37:31.94       nan       nan      nan        nan        nan        nan    0.0053    0.0011   0.0014   101.9241    58.9015   -16.0848   point-like       nan       nan
   07:58:44.56   +02:07:17.03       nan       nan      nan        nan        nan        nan    0.0053    0.0001   0.0015    93.4044    63.9839   -15.6529   point-like       nan       nan
   07:59:48.97   +03:24:24.40       nan       nan      nan        nan        nan        nan    0.0053    0.0010   0.0015    85.2465    58.7480   -15.8870   point-like       nan       nan
   08:03:09.64   +01:43:13.46       nan       nan      nan        nan        nan        nan    0.0052    0.0010   0.0013    98.1903    59.3647   -16.0253   point-like       nan       nan
   08:01:18.80   +00:20:12.55       nan       nan      nan        nan        nan        nan    0.0052    0.0011   0.0014   107.3898    58.9865   -16.8224   point-like       nan       nan
   07:44:56.19   +05:48:36.80       nan       nan      nan        nan        nan        nan    0.0052    0.0047   0.0021    97.0064    58.7460   -15.6715   point-like       nan       nan
   08:07:04.91   +01:34:28.33       nan       nan      nan        nan        nan        nan    0.0051    0.0011   0.0013   107.4133    58.7477   -14.6517   point-like       nan       nan
   08:07:58.72   +00:36:25.37       nan       nan      nan        nan        nan        nan    0.0050    0.0010   0.0014    96.1705    58.7474   -14.6973   point-like       nan       nan
   08:04:10.16   +02:12:06.51       nan       nan      nan        nan        nan        nan    0.0050    0.0011   0.0014    94.9460    60.8827   -16.4335   point-like       nan       nan

